Estimating Eigenenergies from Quantum Dynamics: A Unified Noise-Resilient Measurement-Driven Approach

Ground state energy estimation in physical, chemical, and materials sciences is one of the most promising applications of quantum computing. In this work, we introduce a new hybrid approach that finds the eigenenergies by collecting real-time measurements and post-processing them using the machinery of dynamic mode decomposition (DMD). From the perspective of quantum dynamics, we establish that our approach can be formally understood as a stable variational method on the function space of observables available from a quantum many-body system. We also provide strong theoretical and numerical evidence that our method converges rapidly even in the presence of a large degree of perturbative noise, and show that the method bears an isomorphism to robust matrix factorization methods developed independently across various scientific communities. Our numerical benchmarks on spin and molecular systems demonstrate an accelerated convergence and a favorable resource reduction over state-of-the-art algorithms. The DMD-centric strategy can systematically mitigate noise and stands out as a leading hybrid quantum-classical eigensolver.

==> dat/Cr2-n0.001-HF-dmd.dat <==
15 0.0183769280459956 0.0242886417678676 0.0242886417678676
30 0.00703501693354269 0.00426065114496055 0.00181271301067909
45 0.00159663947133026 0.000950233685728108 0.000435748357631383
60 0.000859055878919435 0.00051526060471474 7.18087143241064e-05
75 0.000431504788991788 0.000105602860713816 4.28356442512268e-05
90 0.000505527779267823 2.81330602547314e-05 3.13475921700501e-05
105 0.000124324918232332 0.000206801406505974 6.48227967303683e-06
120 0.000226603642232703 0.000169129613340147 3.01496928045708e-05
135 0.000105896619260193 4.70208608760458e-05 2.30326057248931e-06
150 8.68336213386556e-05 1.41829909239277e-05 2.0901731545564e-07
165 0.000168747333873398 6.86802683844689e-05 4.82072155705282e-06
180 8.7324850397863e-05 1.11177980386401e-05 3.01824414350449e-06
195 6.87760786775016e-05 1.72262422779568e-05 5.70833364577084e-06
210 0.000117643051623872 4.15228023769032e-05 5.55707973148856e-06
225 5.90001550051511e-05 9.84215401444999e-06 4.33073782346582e-06
240 3.65977471687984e-05 2.93671847657606e-05 3.35156275355075e-06
255 4.58852512963404e-05 1.80698220333397e-05 3.83440809059721e-06
270 3.44858148366711e-05 8.02134275090793e-06 1.60314158392794e-06
285 4.11417374266421e-05 1.02565369388685e-05 4.61019294561993e-06
300 5.19762599537898e-05 2.50609847114447e-05 3.60337494953455e-06
315 2.0142551676372e-05 3.05643558817792e-06 9.8933492154174e-07
330 4.34742259756149e-05 2.40510365472346e-05 7.25296189330038e-07
345 2.26494941273359e-05 2.61332985473928e-07 3.70564464446943e-06
360 1.14710948935226e-05 4.31583717386275e-06 3.37714530473932e-06
375 1.03929436363615e-05 6.87931708398537e-06 2.39265466461802e-06
390 1.3307373023963e-05 8.55808590927154e-06 1.83952451493496e-06
405 2.16127196495108e-05 5.01120919693676e-06 6.95367816661019e-07
420 2.08677452917527e-05 7.30303392515452e-06 7.96369960198717e-07
435 1.13266027028658e-05 1.36645926716028e-05 2.49334584623284e-06
450 1.57711417898554e-05 2.78951642940228e-06 1.75351976849925e-06
465 1.7560302609354e-05 6.17371267708222e-06 5.22453433404735e-07
480 1.13467189066796e-05 1.06720623875844e-05 8.35540731713991e-07
495 9.39813455147487e-06 3.7544084534602e-06 2.47313323598064e-07
510 1.79254534771189e-05 9.5795411709787e-06 6.40841903987166e-08
525 7.42001890330357e-06 2.57734464526038e-06 3.24513308669339e-07
540 1.54762480804038e-05 4.16029067196177e-06 1.67434478726136e-07
555 1.00358222709929e-05 5.9530276530495e-06 2.14375887708229e-07
570 1.13481081314148e-05 7.80429843416641e-06 6.75100324087907e-07
585 1.4660608911754e-05 6.40110903304958e-06 7.61114080205516e-07
600 8.4454872819606e-06 7.66161761589501e-06 5.18867949494961e-07
615 5.13904643639762e-06 3.83766041522904e-06 2.82812351315442e-07
630 6.32316252335841e-06 5.62821688276927e-06 5.5307708635155e-07
645 7.10048584551259e-06 4.43947018879953e-06 1.12515542127767e-06
660 1.24546935182934e-05 7.29582177427801e-06 8.78445888474744e-07
675 5.89657793170772e-06 3.79839275410632e-06 1.21380753625999e-06
690 5.64511145739743e-06 3.09979267854033e-06 5.21328814784283e-07
705 8.33626413054844e-06 3.84697619892904e-06 7.48086620205868e-07
720 4.99549875598859e-06 3.81347840061608e-06 8.83491424019667e-07
735 4.90482494797106e-06 4.16798110336458e-06 1.1613559252055e-06
750 5.6329571407332e-06 4.24849488922519e-06 9.46613852192968e-07


==> dat/Cr2-n0.001-HF-mp.dat <==
15 0.0181055299229911 0.0151697668624706 0.0151697668624706
30 0.0070908256197697 0.00053939949984283 0.00171740657955866
45 0.00160960396439691 0.000741550800569257 0.000416032780606201
60 0.00085962315287702 0.00053521001038348 3.46998606062243e-05
75 0.000428241322083522 0.000146336882778542 6.07612131773294e-05
90 0.00051288465274979 4.36383483588543e-05 3.75113879158562e-05
105 0.000136114444728719 7.2665546809958e-05 4.70290348175695e-06
120 0.00023424386682791 0.00015623384359742 1.27820243562837e-05
135 0.000109140293318433 4.90038266889314e-05 2.17672283042702e-05
150 8.7114679502065e-05 1.61733458696744e-05 7.62574828172546e-06
165 0.000168674457967199 2.06750156905855e-05 5.51441448237711e-06
180 9.07653298156674e-05 2.7753140926734e-05 5.72635514117792e-06
195 6.88940417035155e-05 2.42488145829611e-05 1.45660123962443e-06
210 0.000120683294909441 5.40714522401231e-05 5.5025266760822e-06
225 6.36437643777299e-05 3.26613175900548e-05 1.21706446520875e-06
240 4.03202355414578e-05 3.5948193016111e-05 1.39126274234513e-06
255 4.90609644998585e-05 2.32138032458806e-05 2.07169557597808e-06
270 3.72122916871831e-05 1.48802060948583e-05 3.3510592913899e-06
285 4.458084006842e-05 1.54810714434461e-05 9.43047382406803e-08
300 5.48339743886572e-05 2.95845371738324e-05 9.68029667092196e-07
315 2.2797394507279e-05 6.52274977142042e-06 2.42595831423387e-07
330 4.63748997674429e-05 2.81823218699628e-05 8.68480469762289e-07
345 2.52797522080073e-05 6.08955355119178e-06 3.13386158268258e-06
360 1.43470495288511e-05 8.16511976609036e-06 2.92477531615987e-06
375 1.26561414788284e-05 1.006786067137e-05 7.9547467635166e-07
390 1.53348955507226e-05 1.18414782548371e-05 3.12812090896841e-07
405 2.34421428615406e-05 7.28574869413023e-06 1.27092260981954e-06
420 2.22711684614296e-05 9.30207960436746e-06 6.88726657926964e-07
435 1.25678990912093e-05 1.54819958595453e-05 1.7211380622939e-06
450 1.71304365892411e-05 4.36514818602518e-06 1.59611659000802e-07
465 1.82753290687288e-05 7.58977253667581e-06 7.7431189993149e-07
480 1.20833610424143e-05 1.24984301521636e-05 8.61172111399355e-07
495 9.50883438122219e-06 4.03465006115766e-06 5.18949718752992e-07
510 1.80959818862902e-05 1.03990774675822e-05 1.93356413547008e-07
525 7.57304226794986e-06 2.96884061867786e-06 1.33614301489615e-06
540 1.54256510143114e-05 4.44865179360932e-06 1.46154670233045e-06
555 9.87602564350709e-06 6.07315496381489e-06 5.48376988263044e-09
570 1.13970916402195e-05 7.73098193462829e-06 6.9383986556204e-07
585 1.47698907539962e-05 6.98278418553855e-06 5.06849517023511e-07
600 8.42735249761972e-06 8.02316637305012e-06 2.71705005161493e-08
615 4.98673881565992e-06 3.87801213719285e-06 6.32618935014762e-09
630 5.84631882816211e-06 5.34931527340632e-06 6.50307185878773e-08
645 6.53688164220512e-06 4.12408121519547e-06 5.33027389337803e-07
660 1.17864206572449e-05 6.67615046268111e-06 3.01291464666065e-07
675 5.16807244821393e-06 3.16254235599445e-06 2.50878912311236e-07
690 5.08299785906274e-06 2.51638030590584e-06 1.15306590942055e-07
705 7.78954924385289e-06 3.40545770427525e-06 2.60845979482838e-07
720 4.38385367829142e-06 3.47806849276822e-06 3.54679343672615e-08
735 4.39950332520311e-06 3.70524858794852e-06 3.4313666219532e-07
750 5.12959508114363e-06 3.82121436359739e-06 5.64643983125279e-07


==> dat/Cr2-n0.001-o30.dat <==
15 0.0238594020218272 0.0221541797529881 0.0221541797529881
30 0.00495598019915633 0.0024445141141598 0.000852110632848735
45 0.00111753577837703 7.43652961432417e-05 1.1016137809207
60 0.00124668430672159 0.000242283792857734 0.824414069439712
75 0.00167942058683934 7.9002879743939e-05 0.874701964817291
90 0.00126357214315931 1.38030143546075e-05 0.859729254398644
105 0.000810020838144965 8.86636684072073e-05 0.84164849084857
120 0.0006515899722217 7.11248484606131e-05 0.910097668848294
135 0.000478893479652243 6.20564150892733e-05 0.893235441270406
150 0.000500793412754774 3.4765765605016e-05 1.1016137809207
165 0.000388897169472102 4.10872847282917e-05 1.1016137809207
180 0.000327689578767831 5.09417613159258e-05 1.1016137809207
195 0.000289592439088437 3.44642473919521e-05 0.713186064404255
210 0.000246656332933526 4.2134028745977e-05 1.1016137809207
225 0.000199287949300242 4.82863702870873e-05 1.72671895199983e-05
240 0.000175816287395492 5.79817858863407e-05 1.36643339487819e-05
255 0.000167595668557396 4.78869900462087e-05 9.57602898665755e-06
270 0.000150434320232762 4.54345127138822e-05 7.13561610155011e-06
285 0.000132813458890269 4.2590840507728e-05 1.14350399655905e-05
300 0.00011650082677761 3.79832390251522e-05 5.65939555485784e-06
315 0.000111816104208629 3.39532887210225e-05 6.63079197238403e-06
330 0.000101595795797493 3.26224013917908e-05 5.82555384198713e-06
345 9.02758909546719e-05 3.2549639371382e-05 1.05006383819273e-05
360 8.28638487746503e-05 2.61621437971371e-05 9.97699035565347e-06
375 7.6431428936985e-05 2.2942340734744e-05 6.1915499998122e-06
390 6.92877088113164e-05 2.04258581675276e-05 5.37269968958753e-06
405 6.82111019045806e-05 2.11881789482504e-05 4.33739717209392e-06
420 6.22473853866268e-05 1.95803817177875e-05 4.26040324441601e-06
435 5.97216735513939e-05 1.7223153491841e-05 4.2369483139737e-06
450 5.52255397394674e-05 1.94359064948912e-05 1.1016137809207
465 5.18140526253319e-05 1.59255409641901e-05 2.96359110052435e-06
480 4.82583315886131e-05 1.34656863508553e-05 2.87497377371437e-06
495 4.72916459273165e-05 1.10056934943259e-05 2.45789482278269e-06
510 4.39959767675191e-05 1.20187577863362e-05 1.83447568247175e-06
525 4.19215970737241e-05 1.02584429555463e-05 1.15513222453956e-06
540 4.20566480840989e-05 7.84882567472778e-06 3.75377993577786e-07
555 3.85038000558779e-05 8.06170919531723e-06 7.69197498584617e-07
570 3.57852931927027e-05 7.87859400475099e-06 1.46144620316591e-06
585 3.59430245566728e-05 8.43096859171055e-06 1.05846532960641e-06
600 3.19706573463918e-05 7.04924150340958e-06 1.30249256358184e-06
615 3.16126934478689e-05 6.01218721385521e-06 1.27896089452406e-06
630 3.0534185725628e-05 5.20693959060736e-06 5.58628414637496e-08
645 3.00211096941894e-05 6.62018530306341e-06 1.46633482245306e-07
660 2.9638219558592e-05 4.2278601029011e-06 7.52074129195535e-07
675 2.83522642803291e-05 3.58759055529845e-06 2.59585817730112e-07
690 2.56593979486297e-05 5.13397628765233e-06 1.23990616884839e-07
705 2.54685622564921e-05 3.72018703842514e-06 4.12630527080182e-07
720 2.43046764296651e-05 3.78582220150747e-06 1.73359495647674e-07
735 2.29786507190965e-05 4.57903257711223e-06 6.00515164705939e-07
750 2.35619836814749e-05 2.11745538081232e-06 2.79964353921969e-08


==> dat/Cr2-n0.001-o5-dmd.dat <==
2	3.29644700938314
3	3.29644700938314
4	1.2877020660811
5	1.26095526748605
6	1.22156630055758
7	1.18088998454544
8	1.15363976243896
9	1.12927679783039
10	1.12896383446707
11	1.13551056075633
12	1.13770747398482
13	1.12137516999812
14	1.12341632142824
15	1.13568353144487
16	1.13621675015
17	1.13322880724255
18	0.626782316268134
19	1.01139194598213
20	1.02221315420692
21	1.03583478489145
22	0.777820435311327
23	0.796152985497599
24	0.307320982397044
25	0.359552880227824
26	0.215966920822552
27	0.0679414352447623
28	0.105884660184813
29	0.165339971442307
30	0.222333058228656
31	0.2031703702269
32	0.245808942348447
33	0.256242927333744
34	0.273502797791053
35	0.124704680532716
36	0.0969651269857081
37	0.0813242238249643
38	0.0856089374259454
39	0.156885550231067
40	0.161903054972839
41	0.183907500566249
42	0.0137052149219983
43	0.0292315985414291
44	0.0367201215240129
45	0.041608823262834
46	0.0420945727874766
47	0.04219266931986
48	0.0577356555448318
49	0.0543535557232815
50	0.0554701310889811
51	0.016483398340597
52	0.0146192767767275
53	0.0171029763778847
54	0.0163355370803231
55	0.00993123192284884
56	0.00629940425491782
57	0.00768242332875957
58	0.00794541907842472
59	0.00591436367199094
60	0.00519614166566384
61	0.00313446382241978
62	0.00420859024961828
63	0.00119388669256182
64	0.00674922031384995
65	0.00647248421910263
66	0.000258541626521946
67	0.0008500279618886
68	0.000322360040257763
69	0.000809919622355437
70	0.000395286720419108
71	0.00184576522988777
72	0.00723455949722052
73	0.0124833937203164
74	0.0140591014643121
75	0.00324675318702816
76	0.00350954699797512
77	0.00300562378691893
78	0.00229852177571388
79	0.00252746752261146
80	0.00148938795081222
81	0.00220781340345866
82	0.0018301511802008
83	0.00241529490747894
84	0.00583939279346168
85	0.00814839158243785
86	0.0082112612331855
87	0.00159367902455188
88	0.00114920544396568
89	0.00167623173624065
90	0.00057148664336637
91	0.0015753457210792
92	0.00103836595840789
93	0.000710906906135733
94	0.000463545969608958
95	0.000286505527895997
96	0.00013452479248599
97	0.000561744189610636
98	0.000622339012494422
99	0.000646800507325906
100	0.000943004562486749
101	0.00115667701575717
102	0.00144715053076538
103	0.00157599864218128
104	0.0016871570433068
105	0.00198386632618508
106	0.00238217668751872
107	0.00209203850909034
108	0.00214061730011395
109	0.00296444950228647
110	0.00331259142978979
111	0.00250472150364089
112	0.0024307197340363
113	0.00327187404263896
114	0.00173614289838042
115	0.00113385012491563
116	0.000858852493792028
117	0.001231650151027
118	0.000837961016912914
119	0.00108826206002277
120	0.00100066858567516
121	0.00113595512655706
122	0.00135328981295402
123	0.000670895874577582
124	0.00024494740827663
125	8.9491354913207e-06
126	0.000700708486334634
127	0.000242496015289362
128	0.0005841466072809
129	0.00072820087365244
130	0.00048337444485469
131	0.000669011037729206
132	0.000485648595457633
133	0.000396092950211369
134	0.000525060432806868
135	0.000175393326941276
136	0.000171856804797699
137	0.00017861576748146
138	0.000794081247391887
139	0.000739781699451214
140	0.000818560903923071
141	0.00112613663762318
142	0.00118813050525546
143	0.00109989989562109
144	0.00128726960335257
145	0.00135280500947488
146	0.00157294664452934
147	0.00194108914894286
148	0.000312523417022703
149	0.000419553882721857
150	0.000856124491349419
151	0.000406525782068456
152	0.000270484861601972
153	0.000349839118598538
154	0.000238909824872735
155	0.000247938817722115
156	0.00062485496354725
157	0.000784837951613326
158	0.000858714434258445
159	4.65890352359111e-05
160	0.000194063637479758
161	0.000240917378675931
162	0.000178796200430043
163	0.000171564093307097
164	8.30722105433779e-05
165	0.000279843312398498
166	0.000251371275595602
167	0.000172410981917892
168	0.000352561002046059
169	0.000595579887885833
170	0.00060026097418131
171	0.00056614047790049
172	0.000686789266012511
173	0.00067274235996706
174	0.000723672253400309
175	0.000813970031828148
176	0.00104794974305378
177	0.00125623490458793
178	0.00118174623162304
179	0.00113536550787785
180	0.0011162151658084
181	0.000999998826472392
182	0.0010633282810204
183	0.00126284261216369
184	0.00113396375203934
185	0.00113871084622019
186	0.000606223585521093
187	0.000611042651627258
188	0.000616905244328336
189	0.000676833986716474
190	0.000627191077569478
191	0.000691524444931702
192	0.000868552637513176
193	0.000944699753176792
194	0.000794219171382338
195	0.000824360440958571
196	0.000969257953727265
197	0.0012072608243443
198	0.000846412859345946
199	0.000927310584557972
200	0.000919565197023076
201	0.0010168269482449
202	0.00102369273253089
203	0.0010249543815064
204	0.00110055244309137
205	0.00117919554409696
206	0.00121585898025955
207	0.00135427743975924
208	0.00128360569630104
209	0.00113503194774012
210	0.000754144318733552
211	0.000706490491069189
212	0.000546558505902794
213	0.000723030893169607
214	0.00076132093872161
215	0.000721801099956565
216	0.000682831036158404
217	0.000555524657045225
218	0.000518276246509686
219	0.000645677839855807
220	0.000609419704062475
221	0.000445785098435181
222	0.000286905979862695
223	0.000257302859495212
224	0.000236034237786953
225	0.000288793114521013
226	0.000312988347474175
227	0.00033658658674085
228	0.000340772738638861
229	0.000272660210669073
230	0.000308864329923608
231	0.000384956050424989
232	0.000331234123507329
233	0.000183917793862065
234	0.000166239986157279
235	0.000110530253891739
236	0.000175774500206671
237	5.48773053594687e-05
238	3.01945311775853e-06
239	2.20172206013558e-05
240	5.14233235549e-05
241	3.67909887302176e-05
242	3.09872494881347e-05
243	2.84183855114861e-05
244	2.04749435113172e-05
245	1.46584799551874e-05
246	2.54636409806608e-05
247	4.87299084284132e-06
248	3.04819874941131e-06
249	5.52066259160711e-05
250	6.16932644277313e-05


==> dat/Cr2-n0.001-o60.dat <==
15 0.0144057867877052 0.00476212303954071 0.00476212303954071
30 0.00150311672365433 0.000684544856227376 0.000300524869686569
45 0.00185305894930821 0.000258881605816441 1.1016137809207
60 0.000852526998642134 0.000281017263347394 1.1016137809207
75 0.000615871891966435 0.00020323588876181 1.01857766026114e-05
90 0.000460341275839937 9.84789039080169e-05 4.09335163453761e-06
105 0.000298610979001523 0.000108283178576585 2.99054830463774e-05
120 0.000226398696383967 7.67397312699813e-05 1.91057070821898e-05
135 0.000183400884708362 5.17752621078671e-05 9.18130541549544e-06
150 0.00016475933571769 3.80622242346362e-05 5.03614847957579e-06
165 0.000127902651541945 3.16490221052845e-05 7.00092181205036e-06
180 0.000105139361238571 3.17369470792528e-05 7.43250595292011e-06
195 9.24772789971939e-05 2.05844374079334e-05 3.36210860041319e-06
210 7.7028411055835e-05 2.09162012652087e-05 7.62778873308889e-06
225 6.12219974414074e-05 5.68369103746136e-05 1.1720565566975e-05
240 5.36686509065021e-05 4.69643729275049e-05 8.60071946817698e-06
255 5.09442908764868e-05 4.36500252476435e-05 4.62825062186312e-06
270 4.55221224342495e-05 4.05134267396079e-05 4.63691432628366e-06
285 3.94792191684701e-05 3.30290191072891e-05 5.75463474206117e-06
300 3.46448341588257e-05 3.08991989186325e-05 4.85425150031915e-06
315 3.30837083311053e-05 2.75931772932836e-05 4.33205141803228e-06
330 2.97417106196463e-05 2.55292974031818e-05 4.63034936615259e-06
345 2.63676444660632e-05 2.25085457543628e-05 4.1052677204334e-06
360 2.38676765604851e-05 2.06105042082072e-05 3.67100608400506e-06
375 2.22041748827451e-05 1.96729814376795e-05 2.86908897351168e-06
390 2.00191491614987e-05 1.68699109508452e-05 3.35424630293346e-06
405 1.97740616840747e-05 1.66856695784645e-05 3.41375306334157e-06
420 1.8120063174365e-05 1.8120063174365e-05 2.58768088201577e-06
435 1.73876825897423e-05 1.73876825897423e-05 2.16189474144812e-06
450 1.59730739142105e-05 1.59730739142105e-05 2.78340175441372e-06
465 1.52292949735511e-05 1.52292949735511e-05 2.10147479151601e-06
480 1.41208359423217e-05 1.41208359423217e-05 1.85368082838977e-06
495 1.41493256080594e-05 1.41493256080594e-05 1.28330975712743e-06
510 1.30906960578159e-05 1.30906960578159e-05 1.48285292311812e-06
525 1.24589539609588e-05 1.24589539609588e-05 1.51008129023467e-06
540 1.2573197977872e-05 1.2573197977872e-05 9.71591646248271e-07
555 1.15689241511063e-05 1.15689241511063e-05 1.22309933203724e-06
570 1.0630094550379e-05 1.0630094550379e-05 1.4272683586114e-06
585 1.06389533982565e-05 1.06389533982565e-05 1.74810747921583e-06
600 9.51871388110703e-06 9.51871388110703e-06 1.45926671279994e-06
615 9.47848795362916e-06 9.47848795362916e-06 1.62408744586173e-06
630 9.29671048766068e-06 9.29671048766068e-06 4.36398295278195e-07
645 9.19623107620282e-06 9.19623107620282e-06 7.9736031466382e-07
660 9.11234732825505e-06 9.11234732825505e-06 8.19522057327049e-07
675 8.75004084832653e-06 8.75004084832653e-06 1.97134710333557e-07
690 7.88169109000592e-06 7.88169109000592e-06 9.1932599843858e-07
705 7.80298253744149e-06 7.80298253744149e-06 6.97303505603486e-07
720 7.49265853983161e-06 7.49265853983161e-06 7.52389183844571e-07
735 7.04568580545128e-06 7.04568580545128e-06 9.53357812250033e-07
750 7.19246617109093e-06 7.19246617109093e-06 1.89383371207441e-07


==> dat/Cr2-n0.01-HF-dmd.dat <==
2	1.09881566979439
3	1.09881566979439
4	0.436793272980054
5	0.320754208183502
6	0.143767087299807
7	0.0657582410824489
8	0.0445120981395348
9	0.0197666244671666
10	0.0283021468892457
11	0.0188379252512334
12	0.0202169561490564
13	0.0178435292548045
14	0.019359404019383
15	0.0226286069684249
16	0.022567130380736
17	0.0233003253194113
18	0.0181179557060887
19	0.00970577339217016
20	0.00976633743002253
21	0.00793018538794854
22	0.00688941674184207
23	0.00394433319212339
24	0.00441533504505287
25	0.00444919846566449
26	0.00509433749982691
27	0.00707570855567496
28	0.00645380675220508
29	0.00698002472421422
30	0.00672816723380265
31	0.00591231022605143
32	0.00608747113233221
33	0.00478783043149633
34	0.00509110828087955
35	0.00506441071584618
36	0.00451949944556418
37	0.00412941083757801
38	0.00341805141115969
39	0.00325649633953162
40	0.00343385207705182
41	0.00250976467629016
42	0.00192403394493113
43	0.00193941758578831
44	0.00204122402388407
45	0.00207594624396279
46	0.00199231356791074
47	0.00213267739786716
48	0.00202224652124983
49	0.00173061138545449
50	0.0017213337508224
51	0.00135887005038171
52	0.00110902643049826
53	0.000987469068235214
54	0.000960029194459366
55	0.000967190177618704
56	0.00096810487511334
57	0.000848631758657348
58	0.00090666979906473
59	0.000775038519378768
60	0.000977233784226428
61	0.000851729898016629
62	0.000888998429104504
63	0.000916718317284904
64	0.000862170663253892
65	0.000790394015439233
66	0.000887915307259846
67	0.000832152133369846
68	0.000817895648793865
69	0.000725119972855737
70	0.000722800224536968
71	0.000532776457163209
72	0.000574613255537315
73	0.000577184187562807
74	0.000582337740297589
75	0.000650716631014348
76	0.000620136105908387
77	0.000750174895358668
78	0.000530706657144719
79	0.000567262367184185
80	0.000544123743509317
81	0.000558376711040864
82	0.0005996563485553
83	0.000660744803838043
84	0.000580448331305661
85	0.000582334664272821
86	0.000557780735988445
87	0.000470218140804946
88	0.00049941331766945
89	0.000474583920038185
90	0.000461908249349108
91	0.000397934583190818
92	0.000395809660346913
93	0.000316481985805694
94	0.00031082458613696
95	0.000337215833894788
96	0.000325184910735743
97	0.000320559388427455
98	0.000312571852845167
99	0.000199285245628289
100	0.000171798173454363
101	0.000144351572288315
102	7.19995275630936e-05
103	8.06426153587836e-05
104	8.76451931048905e-05
105	0.000127349871945626
106	0.000112119531678445
107	0.000170647977199678
108	0.000206450063274133
109	0.000189339803597477
110	0.000234461736823732
111	0.000335222841698624
112	0.000315417154496345
113	0.000263007921034841
114	0.000216698132675219
115	0.000217651659227158
116	0.000226812391588282
117	0.000195127173526544
118	0.00021974272314651
119	0.000228633827788371
120	0.000235937245577134
121	0.000234230109640521
122	0.000243445221087768
123	0.00029240064628766
124	0.000285162758586921
125	0.000279365151357069
126	0.000266965986128298
127	0.000234602990047961
128	0.000227900226548172
129	0.000209074874419457
130	0.000202311136774824
131	0.00019023668517093
132	0.000188066582325064
133	0.000195161092904073
134	0.000179048116251579
135	0.000159886466349235
136	0.000167704963132564
137	0.000147291706923625
138	0.000111026518140989
139	0.000114512210586781
140	0.000121157290180918
141	0.000124188135771419
142	0.000135359246485223
143	9.8520559760118e-05
144	0.000101312949738031
145	0.000107232987176076
146	0.000117921902642593
147	8.34116191015255e-05
148	8.3676491811957e-05
149	0.000114738032465311
150	0.000153332055020883
151	0.000170295043716351
152	0.000170718217674448
153	0.00018681488211314
154	0.000220991825273131
155	0.000222899671570076
156	0.000226531531353658
157	0.000225965537310913
158	0.000245695048363359
159	0.000243728881542893
160	0.000226630990937338
161	0.000207972008240631
162	0.000217768837927679
163	0.000186723529822075
164	0.000185357273210229
165	0.000183800175307169
166	0.000158678531334999
167	0.000145324351308318
168	0.000133403231615148
169	0.00014266691474063
170	0.000141790102190953
171	0.000165727926116688
172	0.000170854315285851
173	0.000161473383400335
174	0.00015162301136229
175	0.000145514188261586
176	0.000142929313255991
177	0.000117310899327094
178	0.00010435757511118
179	8.03589539657423e-05
180	7.51295210648095e-05
181	6.97488462719775e-05
182	5.62528949501484e-05
183	5.7979223726079e-05
184	6.65656952776317e-05
185	3.66201662416188e-05
186	2.58878583565547e-05
187	3.4337913376703e-05
188	3.99626347586945e-05
189	3.9197177159167e-05
190	4.41875854733098e-05
191	7.24527232875971e-05
192	7.73390406720864e-05
193	7.95236676651712e-05
194	8.31591704582024e-05
195	6.85671095084217e-05
196	6.88164844575567e-05
197	8.13105862107477e-05
198	7.70198032000735e-05
199	8.34497001847012e-05
200	8.93152661092245e-05
201	8.93754665582946e-05
202	0.000103929323444163
203	0.000123367430802546
204	0.000124470568550805
205	0.000118901211635603
206	0.000128085340975304
207	0.000123415755609813
208	0.000113110761304824
209	0.000111847264292919
210	0.000115016367118415
211	9.89147829955073e-05
212	8.71730515541458e-05
213	8.2301373709015e-05
214	6.61421312599941e-05
215	5.49483368388337e-05
216	5.6262680374175e-05
217	5.34961682774338e-05
218	4.84848238500035e-05
219	5.43790936262667e-05
220	4.78862256443335e-05
221	5.86806669105044e-05
222	3.67572849313547e-05
223	3.17670182994334e-05
224	2.97868785423816e-05
225	2.50986355183613e-05
226	1.91741356161401e-05
227	1.49972064207304e-05
228	2.27408636135351e-05
229	1.96597095794004e-05
230	1.62861578587581e-05
231	2.23124954175091e-05
232	2.62772339283401e-05
233	2.2344165870436e-05
234	2.93778765296793e-05
235	2.99342744654041e-05
236	2.60180070199567e-05
237	2.54229323672917e-05
238	2.16957909913162e-05
239	2.71193969751948e-05
240	2.28278252052405e-05
241	3.16728468021665e-05
242	2.94111500807048e-05
243	2.29431437048788e-05
244	2.4305305572625e-05
245	2.68204487383628e-05
246	2.45477413614026e-05
247	2.18554880291322e-05
248	2.33184936178077e-05
249	2.97440402619031e-05
250	3.36692773714731e-05


==> dat/Cr2-n0.01-o20-dmd.dat <==
15 0.0678389268884132 0.0630188506176523
30 0.0123380422118373 1.1016137809207
45 0.00259282336520528 0.710677601534087
60 0.00212677868330502 1.1016137809207
75 0.000995261507654277 1.1016137809207
90 0.000928841751999698 0.896108703666982
105 0.00111923129773572 1.1016137809207
120 0.000711341387784614 0.969840802890019
135 0.000647408947230588 1.1016137809207
150 0.000730890668052098 1.1016137809207
165 0.000595671661415054 1.1016137809207
180 0.000399505310610948 1.1016137809207
195 0.000394856080248474 1.1016137809207
210 0.000271034238721768 1.1016137809207
225 0.000178494706602805 1.1016137809207
240 0.000151871331382836 1.1016137809207
255 0.000168354733744991 1.1016137809207
270 0.000157157605457314 0.928367240580059
285 0.000103922531820899 0.919798137877819
300 9.74088265479622e-05 1.1016137809207
315 9.55718751924906e-05 0.925295242961994
330 7.24537595715447e-05 0.913009084677299
345 6.17209063022983e-05 0.90772155592245
360 4.41170060412333e-05 0.911140559850992
375 5.37936265345706e-05 1.06105331430521
390 5.00565313927837e-05 1.1016137809207
405 5.36414346754555e-05 1.1016137809207
420 5.82767923162919e-05 0.568990885774213
435 5.87157823304096e-05 0.552415661483536
450 4.79804632789183e-05 1.1016137809207
465 6.349352005941e-05 0.0728518846382826
480 5.74240022785943e-05 0.0744199568100896
495 7.67117481643709e-05 0.0708428861757397
510 6.794585877401e-05 0.0608707241751176
525 6.52700017838015e-05 0.0588318741721423
540 7.19263422581662e-05 0.0666917888374599
555 6.90082622156751e-05 0.0622958982427804
570 5.78457265589805e-05 0.0512501477774947
585 5.67521446726005e-05 0.0428602137287442
600 5.38454055458715e-05 3.129753167741e-07
615 5.82341397148411e-05 1.1016137809207
630 6.61409389124401e-05 1.1016137809207
645 6.80735777791597e-05 1.06238898638367e-05
660 7.10527921796711e-05 1.64246099529919e-05
675 7.05969051750799e-05 1.7539660291277e-05
690 6.08813417102283e-05 9.11977213036153e-06
705 6.00962160035579e-05 9.26565905956522e-06
720 6.03884850249869e-05 1.21303248192817e-05
735 5.48789016647788e-05 1.1016137809207
750 5.58630730438381e-05 1.31940122685137e-05


==> dat/Cr2-n0.01-o40-dmd.dat <==
15 0.0210549651704639 0.0187353591714157
30 0.00371392097173384 1.1016137809207
45 0.00102986218306 1.1016137809207
60 0.00174393233109527 0.837903705236926
75 0.00118716226882043 1.1016137809207
90 0.00083774544432913 1.1016137809207
105 0.000419409376178237 0.839222792766009
120 0.000353027373535042 1.1016137809207
135 0.000333728921447118 1.1016137809207
150 0.000342677260960045 3.08851455486092e-05
165 0.000276573471069241 3.854769749978e-05
180 0.000171741906882517 0.000113279998430471
195 0.000196439636795276 5.18207928053016e-05
210 0.000118814826464586 8.74548468345893e-05
225 5.99866167192431e-05 0.000136492391135334
240 5.84153418117239e-05 0.000105029102826393
255 6.19282422746892e-05 8.88321331444786e-05
270 5.7380354093084e-05 7.50477422855056e-05
285 3.29431936165747e-05 9.50226738325455e-05
300 3.15333722653577e-05 6.92193447093814e-05
315 3.0801712085804e-05 6.67417943986948e-05
330 2.00183629601725e-05 6.55575526309349e-05
345 1.67463475975183e-05 6.94130646650137e-05
360 8.04384237085287e-06 6.47541602916135e-05
375 1.43905467098193e-05 5.43260110532628e-05
390 1.30101868762722e-05 4.64258973806864e-05
405 1.51933527376968e-05 4.70852720582116e-05
420 1.84063025017167e-05 3.72281407976516e-05
435 1.88847347999399e-05 3.24518458114653e-05
450 1.4233964293453e-05 3.82016841342647e-05
465 2.25583667372575e-05 2.07774880607303e-05
480 2.00403930818993e-05 2.05386443496991e-05
495 3.02369506641753e-05 8.95674591561146e-06
510 2.64256488833325e-05 1.08117759509696e-05
525 2.53019591696102e-05 8.35196962611917e-06
540 2.87635558322563e-05 4.47180877927167e-06
555 2.80439589914749e-05 3.75647351802399e-06
570 2.27305214650642e-05 5.74659625840468e-06
585 2.20057366391302e-05 5.26787295029862e-06
600 2.13988526809317e-05 1.95555282971327e-05
615 2.36706578391477e-05 2.16305868434574e-05
630 2.79643387557371e-05 2.56494509187633e-05
645 2.90555245783253e-05 2.71386521433215e-05
660 3.05505103028736e-05 2.87250752819546e-05
675 3.06037345296772e-05 2.78742701596002e-05
690 2.61681725532981e-05 2.37335570432151e-05
705 2.57544027135737e-05 2.42591451353746e-05
720 2.61217036268135e-05 2.45193189698512e-05
735 2.35258618488388e-05 2.17223307856784e-05
750 2.38098535305653e-05 2.22833224654551e-05


==> dat/Cr2-n0.01-o5-dmd.dat <==
2	3.29644700938314
3	3.29644700938314
4	3.29644700938314
5	1.28005508096325
6	1.21821271730175
7	1.20615272678472
8	1.1417392287301
9	1.13264065462434
10	1.12516388733752
11	1.12996584320564
12	1.12489893042448
13	1.12677117013087
14	1.12116830994376
15	1.1265444526513
16	1.12611071957807
17	1.12980475622373
18	1.13478026358959
19	1.13202250775373
20	1.12965114735314
21	1.12940111272664
22	1.12938702883014
23	1.13042225559028
24	1.12678705109059
25	1.12559268059735
26	1.120867343442
27	1.11739058342283
28	1.11239377867577
29	1.11088816328154
30	1.10870423372927
31	1.1067456018362
32	1.10153338473813
33	0.652342599391289
34	0.626272367404169
35	0.56734127525786
36	0.553821174467117
37	0.568035050685353
38	0.550739159012068
39	0.512108189113718
40	0.474580502855133
41	0.441572823394154
42	0.460166462277442
43	0.417023065156371
44	0.402674732286755
45	0.409948867415778
46	0.409636454539765
47	0.396384195470773
48	0.356763609576092
49	0.344282374007321
50	0.341964922927588
51	0.262238873521085
52	0.253109015943579
53	0.250885012221374
54	0.274847880849819
55	0.268139438995547
56	0.266091590967847
57	0.273222736079134
58	0.274271821603975
59	0.138305819244948
60	0.126046315790973
61	0.127932644533644
62	0.120474699921004
63	0.128533979732651
64	0.12364546088736
65	0.124297921049134
66	0.114579748631797
67	0.103629349126635
68	0.0934886319562054
69	0.0635407641052836
70	0.0673918209968747
71	0.0668688959317763
72	0.0376725936392859
73	0.0374616047819245
74	0.0405560626421106
75	0.0437444082843967
76	0.0477821358876724
77	0.0469747286885251
78	0.0445956973641728
79	0.0489782627221871
80	0.0543379649765257
81	0.0474627422998708
82	0.0456423583318895
83	0.0410001350103641
84	0.0371818188665145
85	0.0336910131873083
86	0.033825565060738
87	0.035774331586083
88	0.0348432756541399
89	0.0355328478961496
90	0.0381099923620241
91	0.041325222145872
92	0.0467171013289374
93	0.0456364865616479
94	0.046370178356085
95	0.0446515511141286
96	0.0424641435344597
97	0.0428890387893546
98	0.0424436776836501
99	0.0399432096218106
100	0.0343895857566281
101	0.0341491119459931
102	0.0348996875805767
103	0.0316752294171749
104	0.0276788194716744
105	0.0234523907566597
106	0.0222732349607497
107	0.0223120402642962
108	0.00476469092384946
109	0.00585639028025753
110	0.00365180542968346
111	0.00400076718389641
112	0.0054507808042672
113	0.00498149646767843
114	0.00437497322010927
115	0.00424137500510824
116	0.00424825459154476
117	0.00317789521645295
118	0.00275300047914584
119	0.000864058392096467
120	0.0026719409951852
121	0.0026112440909003
122	0.00351975381732927
123	0.0032589335579587
124	0.00300131295119854
125	0.00283589031718634
126	0.00200375913806283
127	0.00152967059727871
128	0.0016171851642639
129	0.000305396339740582
130	0.000259064807863751
131	0.000274341235410702
132	0.00119424244635979
133	0.00110642847099029
134	0.000609065781276286
135	2.46055471393447e-05
136	0.000205349463868743
137	0.00012876266805506
138	0.000765302464060369
139	0.00158025345288593
140	0.00221801748153894
141	0.00155139853174546
142	0.00216167597741901
143	0.00273118659578131
144	0.00361026042875778
145	0.00408253547598747
146	0.00397421528739983
147	0.00401473067302049
148	0.00382726840135206
149	0.00378663337244234
150	0.00438699791055797
151	0.00425767421722867
152	0.00505799731786283
153	0.00498140605222375
154	0.00500254009747891
155	0.00452022865374602
156	0.00426053558118156
157	0.00425773291254927
158	0.00408669772141934
159	0.00354846010108645
160	0.00283009435739245
161	0.00278875302882398
162	0.00294470781204836
163	0.00277532234721889
164	0.00257756348628391
165	0.00240161752196855
166	0.00272889000390819
167	0.00266873163838
168	0.00258945550817202
169	0.00221468504213362
170	0.00156097003630862
171	0.00117699572624019
172	0.00130308257445222
173	0.00105011054793636
174	0.00108457029367059
175	0.00147381586575079
176	0.00203779814398786
177	0.00235189838298311
178	0.00233400875353595
179	0.00284949141524748
180	0.00339157023415737
181	0.00311848193126707
182	0.00284925562240801
183	0.00328190394728267
184	0.00318930525207861
185	0.00307772667733275
186	0.0028756473742817
187	0.00279005328701487
188	0.00364569339396326
189	0.00354636506833117
190	0.00312093376220446
191	0.00264446616540681
192	0.00254644582801689
193	0.0026753341584822
194	0.00289394367069917
195	0.00181500693636849
196	0.00193756548105739
197	0.00197454376743167
198	0.00198924169413317
199	0.00209354353049207
200	0.00227961914401931
201	0.00178791055392935
202	0.00191776615849903
203	0.00214255265146335
204	0.00228187190302265
205	0.00195469833306561
206	0.00167702772444045
207	0.00174081311274676
208	0.00181068931706818
209	0.00171186433215098
210	0.00141143778543551
211	0.00118404272046746
212	0.000935010860416696
213	0.000823547965154603
214	0.000647832530830783
215	0.000303439315700871
216	0.000812293773464035
217	0.000464133815171408
218	0.000625529099352207
219	0.000253478301658561
220	2.23873073252889e-05
221	4.91713031181007e-05
222	0.000197237967967112
223	0.000456295718606725
224	0.000366061309080123
225	0.000307100844565866
226	0.00061149376153935
227	0.00110073227531871
228	0.00131946034508701
229	0.00128022794302751
230	0.00153446697086679
231	0.00147866281935194
232	0.00174551055602024
233	0.00169354560108559
234	0.00132828030206156
235	0.00140022007354901
236	0.00183965191331481
237	0.00131366711494252
238	0.00151682320162649
239	0.00131790318016556
240	0.000969649453907095
241	0.000833563558018113
242	0.000297364791862265
243	0.000118272538543351
244	9.06296029086207e-05
245	0.000102483765687111
246	0.000209234830094829
247	0.000460415994751884
248	0.000509916622576156
249	0.000368904444428608
250	0.000311199005210483


==> dat/Cr2-n0.01-o60-dmd.dat <==
15 0.012467644773011 0.00837960547150374
30 0.000900638596277759 0.000821867427305278
45 0.00174563251690074 9.80149212637116e-06
60 0.000874910753537961 0.839967092855346
75 0.000660863165222736 8.28957749661186e-05
90 0.00039599371012855 0.000241468269933875
105 0.000168751769848541 0.000278329342336292
120 0.000145488701548402 0.000167369437946263
135 0.000149112166496934 0.000103491446679982
150 0.000160213713542134 2.61239650001244e-05
165 0.000131707866046327 3.5351119237248e-05
180 6.82861827954184e-05 7.58349330567398e-05
195 9.06771769280112e-05 2.07583165661163e-05
210 4.37912369193327e-05 5.33740159198715e-05
225 1.04832958527368e-05 8.07643072278097e-05
240 1.27486780741037e-05 6.01226653600406e-05
255 1.66281298561444e-05 1.46309184572146e-05
270 1.60529283448341e-05 1.03782011535714e-05
285 2.18730201595463e-06 2.22678633576834e-06
300 3.62500367145913e-06 7.99137637841341e-07
315 3.86741331226403e-06 3.94674913195558e-07
330 2.04897554567651e-06 4.2060658245191e-06
345 2.43693850165982e-06 6.82976499888355e-06
360 7.3987584698898e-06 1.0164733282636e-05
375 1.96353042269948e-06 2.38906628169389e-06
390 1.88513911325572e-06 3.69534407695937e-06
405 1.8037184190689e-07 2.67845638290964e-06
420 2.94258308031203e-06 6.56494790973738e-07
435 3.6402686873771e-06 3.6402686873771e-06
450 1.15887664264847e-06 1.15887664264847e-06
465 7.36653484523231e-06 7.36653484523231e-06
480 6.20060376377296e-06 6.20060376377296e-06
495 1.33892065434793e-05 1.33892065434793e-05
510 1.1314803401774e-05 1.1314803401774e-05
525 1.08444237980621e-05 1.08444237980621e-05
540 1.32409393245325e-05 1.32409393245325e-05
555 1.33140932803144e-05 1.33140932803144e-05
570 1.0076115273705e-05 1.0076115273705e-05
585 9.53152883198527e-06 9.53152883198527e-06
600 9.75541809111746e-06 9.75541809111746e-06
615 1.13664262357815e-05 1.13664262357815e-05
630 1.44988447914329e-05 1.44988447914329e-05
645 1.5319618768217e-05 1.5319618768217e-05
660 1.63973159317266e-05 1.63973159317266e-05
675 1.66475277580957e-05 1.66475277580957e-05
690 1.40127909844523e-05 1.40127909844523e-05
705 1.37568560489854e-05 1.37568560489854e-05
720 1.41853262505265e-05 1.41853262505265e-05
735 1.26011592840314e-05 1.26011592840314e-05
750 1.26984986081879e-05 1.26984986081879e-05


==> dat/Cr2-n0.01-o80-dmd.dat <==
15 0.00812063712552913 0.00493899728888891
30 0.00126843849241709 0.000555307560091478
45 0.000683646215975386 0.000285890809180955
60 0.000363490120378174 0.000112886080188446
75 0.000279790503526556 4.52001628445942e-05
90 0.000129947850439294 0.000128756690429555
105 1.45060269858277e-05 4.47169637141087e-06
120 2.3312680610843e-05 1.3149431168813e-05
135 4.37640829886732e-05 2.57978722686403e-05
150 5.93646093705047e-05 6.40423135678247e-05
165 5.1939398332479e-05 5.1939398332479e-05
180 1.08362858384226e-05 1.08362858384226e-05
195 3.36160339600156e-05 3.36160339600156e-05
210 2.84060547528497e-06 2.84060547528497e-06
225 1.70504855532272e-05 1.70504855532272e-05
240 1.22388126726491e-05 1.22388126726491e-05
255 7.96151590520822e-06 7.96151590520822e-06
270 6.2071665070107e-06 6.2071665070107e-06
285 1.45952192553978e-05 1.45952192553978e-05
300 1.14994176669825e-05 1.14994176669825e-05
315 1.06518717188919e-05 1.06518717188919e-05
330 1.3983023933406e-05 1.3983023933406e-05
345 1.28485580717097e-05 1.28485580717097e-05
360 1.57888718774757e-05 1.57888718774757e-05
375 1.07676418679148e-05 1.07676418679148e-05
390 9.83090970407829e-06 9.83090970407829e-06
405 8.36525302361224e-06 8.36525302361224e-06
420 5.21167646638787e-06 5.21167646638787e-06
435 4.36489949606766e-06 4.36489949606766e-06
450 5.73473349163578e-06 5.73473349163578e-06
465 5.30190192193913e-07 5.30190192193913e-07
480 9.87558394172083e-07 9.87558394172083e-07
495 4.70206541081097e-06 4.70206541081097e-06
510 3.51287579292148e-06 3.51287579292148e-06
525 3.39510515345864e-06 3.39510515345864e-06
540 5.25957793229281e-06 5.25957793229281e-06
555 5.74094926264479e-06 5.74094926264479e-06
570 3.56483499786009e-06 3.56483499786009e-06
585 3.12154656967323e-06 3.12154656967323e-06
600 3.77348379743125e-06 3.77348379743125e-06
615 5.06286832546721e-06 5.06286832546721e-06
630 7.62292859235458e-06 7.62292859235458e-06
645 8.31074024176814e-06 8.31074024176814e-06
660 9.19477508887212e-06 9.19477508887212e-06
675 9.54878140646542e-06 9.54878140646542e-06
690 7.82236915597423e-06 7.82236915597423e-06
705 7.65195133567431e-06 7.65195133567431e-06
720 8.11807964851141e-06 8.11807964851141e-06
735 7.04751678881621e-06 7.04751678881621e-06
750 7.0606766939818e-06 7.0606766939818e-06


==> dat/H6-n0.001-o30.dat <==
15 0.00214526607245435 0.00666957512064315 0.00666957512064315
30 0.0024979787261028 0.00179068227054735 0.00105270400708513
45 0.000897549833733358 0.000633791117461868 0.553726833103258
60 0.000433101188374252 2.12081228836425e-05 0.407151187140211
75 0.000387549345450822 0.00015534366874892 0.553726833103258
90 0.000218447894062557 7.6844982857871e-05 0.446384033614804
105 0.000100488190974524 4.81506721596858e-05 0.452328319329371
120 0.000107848596584859 5.94506528841521e-05 0.446540304365127
135 0.000100350311815767 1.47608761098539e-05 0.553726833103258
150 0.000176058849041816 2.45184599112491e-05 0.553726833103258
165 0.000150085287374147 3.50326435993864e-05 0.553726833103258
180 0.000121723796502771 2.20066489236004e-05 0.553726833103258
195 0.000104494392420662 1.23543857108999e-05 0.353086437718411
210 0.000106676720212029 3.22612173153658e-06 2.30803848300098e-06
225 7.36355264194799e-05 2.64818976463133e-05 4.97682749855954e-06
240 7.2868992961439e-05 6.31647977922256e-06 4.34404569915614e-06
255 3.99546622853464e-05 4.35027071166161e-06 5.26121025767878e-06
270 5.62726636115229e-05 3.04808111994959e-06 5.21497381011926e-06
285 5.5302713158234e-05 0.553726833103258 5.36188133626325e-06
300 2.69211121803892e-05 2.65370899743544e-06 2.65795022169613e-06
315 3.13716985766987e-05 7.74774375766896e-06 2.42268418038094e-06
330 5.46231517137841e-05 6.16877597803267e-06 2.29908589322037e-06
345 3.69106339990211e-05 7.48073923695358e-07 3.79622738311269e-06
360 2.84446293923324e-05 1.17877895622343e-06 3.28129906623786e-06
375 2.92049317600629e-05 1.01816566555613e-06 2.81025053450179e-06
390 2.28756996119017e-05 1.72891803984498e-07 2.38368833027636e-06
405 2.59280203360746e-05 3.01559399407125e-06 1.60002678750715e-06
420 2.19633730589308e-05 1.26534776700993e-06 1.61105698293085e-06
435 2.96015710778974e-05 2.38134602437157e-06 1.77551737312598e-06
450 2.33725333140811e-05 2.65518830300238e-06 1.4562623507075e-06
465 1.81364409312934e-05 7.07160484836322e-07 1.23382109240566e-06
480 1.83125358104164e-05 3.44976659327756e-06 2.60724099199194e-07
495 1.51721400518667e-05 1.89500833780443e-06 1.00454148999063e-07
510 1.56635326247212e-05 1.74641343608783e-06 3.57210801382735e-07
525 1.32637218239751e-05 4.00930116750686e-06 2.14681719512555e-07
540 1.42902203998929e-05 1.77908209586519e-06 1.31303042216757e-07
555 1.22056518714331e-05 2.48704651628628e-06 2.35887609889573e-07
570 1.6638312327899e-05 2.77220738986728e-06 4.97285963518834e-08
585 1.78594138580124e-05 2.38730573887125e-06 1.74249572992835e-07
600 9.73600529885488e-06 0.553726833103258 2.59480952280455e-08
615 9.17487967377895e-06 5.85640399286547e-07 2.36383168150667e-07
630 1.05800851981641e-05 1.42883906306679e-06 6.27131115926716e-07
645 1.44604880931709e-05 3.59056663246093e-06 9.40434818907931e-07
660 9.81990476667249e-06 2.17807156577265e-06 7.96998862462317e-07
675 1.20127447686968e-05 1.81854145164806e-06 9.16626991198655e-07
690 1.0233186112707e-05 3.16362836549899e-06 8.31195830386378e-07
705 5.90276904599563e-06 2.15890743504588e-07 9.29440978403306e-07
720 6.41097635689647e-06 8.77084199935041e-07 7.84047361257478e-07
735 9.05387796823476e-06 2.52176179493802e-07 6.31652579130559e-07
750 9.53488184851636e-06 8.75170552916416e-07 5.50499169804652e-07


==> dat/H6-n0.001-o60.dat <==
15 0.0022101880613965 0.00187699741884817 0.00187699741884817
30 0.000690585597002524 0.000415414921330459 0.553726833103258
45 0.000685257934283534 9.90796850182107e-05 0.000162510629631463
60 0.000360025914939222 5.33701606775239e-05 0.553726833103258
75 0.000267132988874152 5.31063066402382e-05 3.23005220854711e-05
90 0.000153487637527761 3.80392792465045e-05 4.49786560086096e-06
105 0.00010481224592862 5.21255744434512e-06 1.29545297991029e-05
120 6.21770430777602e-05 1.58304766069151e-05 1.03532756003943e-05
135 7.50420162871634e-05 2.25445097070676e-05 1.53262125479614e-06
150 5.88278158293321e-05 2.41918707137856e-05 1.18045557151447e-06
165 5.03457235838667e-05 2.8209311105698e-05 1.98721961996995e-06
180 3.95754080733113e-05 1.82841812090828e-05 2.33718476927436e-06
195 3.42301838642811e-05 1.2910415836842e-05 2.09155231356561e-06
210 3.33251168900262e-05 1.49008588214983e-05 1.15322650273697e-06
225 2.30542087429342e-05 4.95607327533065e-06 3.26941879169595e-06
240 2.26480640197479e-05 8.21211660806398e-06 6.33040822428654e-07
255 1.26903298660608e-05 7.07297675539564e-07 1.6981183863507e-06
270 1.71738781622466e-05 3.49448749581427e-06 2.61185839267597e-06
285 1.6738202689659e-05 8.96400671113184e-06 3.13524647577168e-06
300 8.43546450735033e-06 1.36215257651173e-06 1.40548073623847e-06
315 9.57071430196521e-06 5.62277933635613e-06 1.39895952955271e-06
330 1.6080026592924e-05 6.21711576176409e-06 1.69038894970441e-06
345 1.09489977413446e-05 4.85035947406232e-06 2.07622006787034e-06
360 8.41229913373098e-06 1.73060525376911e-06 1.90706098646132e-06
375 8.63108870685636e-06 2.38209372582787e-06 1.79892546814386e-06
390 6.78381645524695e-06 2.81180387773361e-06 1.40374628365691e-06
405 7.6448053158984e-06 2.82677835539147e-06 9.21485582949799e-07
420 6.58269262743261e-06 3.145548851613e-06 6.94928805167194e-07
435 8.7329120441737e-06 4.34386098113748e-06 6.98574113222605e-07
450 6.88694349282315e-06 4.07914010569499e-06 1.23663708873067e-06
465 5.51037076768068e-06 3.12327457141492e-06 5.7248858897907e-07
480 5.47219877145011e-06 4.19279276808737e-06 2.29614669500222e-07
495 4.68398306896489e-06 2.69482579451363e-06 8.49945251957251e-08
510 4.83537037609949e-06 2.80475621483589e-06 1.37595084659381e-07
525 4.14196194142846e-06 2.40478209967421e-06 5.98516161076645e-08
540 4.45431552709152e-06 2.8639671354469e-06 7.44084900361486e-08
555 3.8504285040375e-06 2.40923832883766e-06 2.4633340700575e-08
570 5.07415898454155e-06 3.73795108377095e-06 3.10378656109833e-08
585 5.40921691793983e-06 3.91879809846785e-06 1.1741134553489e-07
600 3.02276950403524e-06 1.87967732667715e-06 2.14734206416267e-07
615 2.90870058972104e-06 1.80161205420859e-06 1.03515713334446e-07
630 3.40229015804994e-06 2.49807343255526e-06 2.32411879963479e-07
645 4.52464984768142e-06 4.04531132947028e-06 5.50384354092159e-07
660 3.20210100301921e-06 2.74130270039308e-06 4.06390342710949e-07
675 3.83533215053689e-06 3.47012741919173e-06 4.78523753955074e-07
690 3.26995503474592e-06 2.8176553490411e-06 3.74560294780224e-07
705 1.99861635330478e-06 1.54486785408636e-06 4.13017684941508e-07
720 2.13298315365762e-06 1.72192422365214e-06 3.56045781302328e-07
735 2.88640658308026e-06 2.29754898928292e-06 2.25869949410651e-07
750 3.02628043513664e-06 2.67931558273204e-06 2.03265313913903e-07


==> dat/Heis_12-n0.01-CS-dmd.dat <==
2	21.5495636697808
3	21.5495636697808
4	2.87830742065264
5	3.29530822975391
6	3.51119279790515
7	3.54474541401127
8	3.63425074521021
9	3.9549640739411
10	9.86636286611711
11	9.86636286611711
12	1.73921195026633
13	2.88019045669886
14	2.62324137327365
15	1.50771495635606
16	0.406113125451974
17	0.358394467098964
18	0.0182020217627041
19	0.193126552805506
20	0.0951385924751058
21	0.709758948742149
22	0.697602064014809
23	0.676727629520894
24	0.012607125799061
25	0.101069416592168
26	0.259179501407019
27	0.495183335258979
28	0.465880962223991
29	0.311871323786509
30	0.0073733000240459
31	0.0585196771321108
32	0.0441826079863574
33	0.0144461944554166
34	0.0115900354551073
35	0.0236611256833363
36	0.0452991879213123
37	0.037474067515479
38	0.00369045530877798
39	0.0138454404256407
40	0.0147245301548864
41	0.0271579447592032
42	0.00410081207690283
43	0.00848637909716743
44	0.0274810205814866
45	0.0105388337294983
46	0.0116036789909479
47	0.0019043242769996
48	0.00125801522033697
49	1.83422745863027e-05
50	0.00359281814537127
51	0.000857743798107435
52	0.000316433620284329
53	0.00261766283293241
54	0.0110732824333795
55	0.0133964187634028
56	0.0174482133876275
57	0.0266212425892043
58	0.0271776550592229
59	0.0252682861666464
60	0.0240877604332219
61	0.01231498315477
62	0.0138082725933195
63	0.00435661176338087
64	0.0129353729046287
65	0.0166415559458031
66	0.0271135680804804
67	0.0258064465240366
68	0.0235177574061183
69	0.00223547595054185
70	0.00511765664341723
71	0.0012844142995867
72	0.000961234384227794
73	0.00485010855866008
74	0.00522360964038882
75	0.0046784345877029
76	0.00606193280037814
77	0.00575491707899189
78	0.00587885360778984
79	0.00627035975432477
80	0.00486502709478387
81	0.00549575206482444
82	0.00610058392945589
83	0.00711133729995339
84	0.00744680105628248
85	0.00190105916801997
86	0.00504546437355202
87	0.00439594623251693
88	0.00475255776522943
89	0.00860957671175555
90	0.00792059695662672
91	0.00280710588695499
92	0.00214530780064592
93	0.0011304613596117
94	0.00168474957269993
95	0.00211509119427689
96	0.00258041838902301
97	0.00323980405111968
98	0.00254532253442719
99	0.00663391887371745
100	0.00473655316099908
101	0.00483263613427098
102	0.00151778968039551
103	0.00161013470524551
104	0.00369316040649181
105	0.00218736367219563
106	0.00173568301132931
107	0.00152148084311321
108	0.000884454349993291
109	0.00103226728040084
110	0.00158522592373345
111	3.878219084541e-05
112	0.000422130208917793
113	0.000467549390382516
114	0.000301690519407316
115	0.000387737933603916
116	0.000658880095429026
117	0.00144412750109879
118	0.00132699714794882
119	0.00202340776148446
120	0.00221585735560836
121	0.00130554230438307
122	0.00102097839766202
123	0.000565713885862351
124	0.000822786852761936
125	0.000741710201662471
126	0.00027853415951995
127	0.000474264284065384
128	0.000497507846787926
129	0.0014526569411295
130	0.000888314890179487
131	6.48332856520994e-05
132	0.000196692247239838
133	0.000563157897747857
134	0.001395505089544
135	0.00122120335148423
136	0.00177569715635428
137	0.00147038818236211
138	0.000219949780383644
139	0.00088272140684964
140	0.00048038408749207
141	0.00133158084082297
142	0.00204083205228756
143	0.00121476934591769
144	0.00137280921827809
145	0.00165953021109289
146	0.00143031933070148
147	0.00146544200885756
148	0.00143107303685497
149	0.0020546765612508
150	0.00116931451589508
151	0.00137355115657556
152	0.000788519516323305
153	0.000527488424125977
154	0.000563549417886833
155	0.000694949477470175
156	0.000424405155236229
157	0.000981911046245898
158	0.000602479672295431
159	0.000967785928324361
160	0.000672395006919402
161	0.000395221688872738
162	0.000498042114355002
163	0.000654405430719152
164	0.000568640389829511
165	0.000135957829691336
166	0.000195145287243292
167	2.88300887554271e-05
168	0.000193432289929518
169	0.000175736197721932
170	0.000254693704274445
171	0.000497229963347223
172	8.67334354595073e-05
173	0.000210492338386103
174	0.000360019398254252
175	0.000135261192269809
176	0.000446398717869556
177	0.000276379486965794
178	0.000315180247977054
179	6.84111951478883e-05
180	0.000232700072970715
181	0.000309125296205082
182	0.00026824575927975
183	0.000118607317368458
184	0.00027057423274357
185	0.000100797005003983
186	0.000422751060465743
187	0.00113394019669499
188	0.000938037702770345
189	0.00107767354152699
190	0.000962652587212176
191	0.00136524463542287
192	0.00159091207884288
193	0.00142089329328599
194	0.00121477181320273
195	0.000465512430242399
196	0.00065813376775381
197	0.000522211027217168
198	0.00042378046640934
199	4.1174033533764e-06
200	0.00125881932872218
201	0.000912148374215604
202	0.000457886827135212
203	0.000637675503551094
204	0.000792407360087566
205	8.86192402766994e-05
206	0.000634999618167598
207	0.00033278985731755
208	0.00035271171316964
209	3.5602353310793e-05
210	0.000479249968645235
211	0.000379846515791371
212	0.000259887238957646
213	0.000510521313611179
214	0.000254650753795715
215	0.000472601334880807
216	1.581482022317e-05
217	2.64872624597956e-05
218	2.77286793348708e-05
219	0.000174699441309656
220	4.31223087815624e-06
221	0.000225480095025432
222	5.68797391977682e-05
223	0.000147581710990607
224	0.000250582302165014
225	0.000144712066934005
226	2.34683370123889e-05
227	0.000169855667948582
228	8.56888667222222e-05
229	0.000143418141075102
230	1.32992953041366e-05
231	8.25302910314463e-05
232	0.000382468518104417
233	0.000238355111843447
234	0.000106954549728755
235	2.58094288696498e-06
236	5.86243490445781e-05
237	0.000146123883055793
238	3.41517141180248e-05
239	9.34070529368114e-06
240	1.29351544302381e-05
241	0.000208295817287762
242	0.000307992507430299
243	0.0003469050384588
244	0.0002708752005951
245	2.57213338592521e-05
246	0.000154918505344881
247	0.000278970817117141
248	0.000439854166803144
249	0.000359926468487259
250	0.000269623483511339


==> dat/Heis_12-n0.01-CS-uvqpe.dat <==
4	9.21052212816808
6	4.32026084790423
8	4.68331156812099
10	5.02970729368818
12	2.88181968197611
14	3.12842855539466
16	1.42833574139842
18	1.60361042346956
20	1.54031371200464
22	0.358677878524492
24	0.408656574188289
26	0.34696382778495
28	0.0870262894691152
30	0.0732782748703578
32	0.0260869210965637
34	0.0452502661577405
36	0.00440025875393957
38	0.0156259773287069
40	0.0488536403464614
42	0.0838199104595319
44	0.109930516513785
46	0.1129230159816
48	0.0623383728099078
50	0.0054286643511503
52	0.00207810455952995
54	0.00038752601976455
56	0.00205779903583903
58	0.00679431570999256
60	0.0108867856597747
62	0.00915233596433751
64	0.00447593705827032
66	0.00203175516209697
68	0.00190610856376239
70	0.00711938012914004
72	0.0113925064608331
74	0.00766948493460262
76	0.0020141911970768
78	0.000209620289801649
80	0.000602651001987198
82	0.0019763401546804
84	0.00282354923909267
86	0.000779059484578681
88	0.000716402586611764
90	0.00282751835727879
92	0.00641169634744543
94	0.00621328024896073
96	0.00373976677845178
98	0.00148328454203295
100	0.00189578106379074
102	0.00395385609163768
104	0.00330974093847658
106	0.000918206933707921
108	0.00072594028805284
110	0.00265758003178718
112	0.00471533953633951
114	0.00348852568965086
116	0.000734138596094169
118	0.000497636775495636
120	0.00262353857092634
122	0.00493754002002333
124	0.00485046662707944
126	0.00225624749560893
128	0.000286257485235808
130	0.000631713546898283
132	0.00276438665186518
134	0.00508327711975198
136	0.0038119882422869
138	0.00126606429519427
140	0.00140021264391166
142	0.00202345574741258
144	0.00198973580071993
146	0.00232064464551129
148	0.00192553579419297
150	0.00150862729386603
152	0.00205018224408349
154	0.00200119846510916
156	0.00158738066671305
158	0.00155923314886763
160	0.00184001580511151
162	0.00197059701399027
164	0.0017681283086759
166	0.00175835898839694
168	0.00200153422056815
170	0.00172161004111615
172	0.00149678965257394
174	0.00153133655430082
176	0.00130258359386204
178	0.00149385829262627
180	0.00162933659736808
182	0.00147798909285157
184	0.00129908294687908
186	0.000895189495789595
188	0.00101764847318364
190	0.00140398330800906
192	0.00104478732660596
194	0.00084898870836625
196	0.00114271453050563
198	0.00125117762010163
200	0.00133444875323363
202	0.00133496949710121
204	0.00107749469398755
206	0.0010105919186465
208	0.00144657114268654
210	0.00172148145072626
212	0.00130685398192298
214	0.000948925503227116
216	0.00102071328875297
218	0.00109832225967565
220	0.00122579509246634
222	0.00113880151528534
224	0.000805246146914129
226	0.000731313959697388
228	0.000949878516852465
230	0.00121670109686534
232	0.00121822351907142
234	0.000979320153092544
236	0.000829722402095001
238	0.000950326136898383
240	0.00125658868200063
242	0.00128771848572029
244	0.00104360120078439
246	0.000915746178122845
248	0.000965519222987155
250	0.00119079657698862
252	0.00114464296901673
254	0.000740147187293871
256	0.000725692498708241
258	0.00101400628895831
260	0.00107671016177591
262	0.000931724862049066
264	0.000774560304957816
266	0.000671273331334987
268	0.000754536740963374
270	0.00100055505673069
272	0.00111028544851877
274	0.000978989253518137
276	0.000911500933916898
278	0.000959067490104104
280	0.000902893776824953
282	0.000929662399933306
284	0.000973574837178859
286	0.00086393141836183
288	0.000830112336231537
290	0.000913515454040947
292	0.000917564412016958
294	0.000825038823993651
296	0.000743300228801758
298	0.000768140625126534
300	0.000772088993645781
302	0.000708292062704174
304	0.000696417129947946
306	0.000731386846744897
308	0.000720938858354003
310	0.000668217939171711
312	0.00064916059159259
314	0.0006933304287422
316	0.000678215626667367
318	0.000649648140274905
320	0.000643839873099239
322	0.000587107025292966
324	0.000585097356086806
326	0.000666461527778495
328	0.000599787328599888
330	0.000503820617080208
332	0.000597507871390235
334	0.000585892402312993
336	0.000457705504381067
338	0.000458548792444446
340	0.000431476767250416
342	0.000366217606160291
344	0.00040088692411544
346	0.000433879207459853
348	0.000426534235515419
350	0.000392613347685256
352	0.000383694105032362
354	0.000396191379223865
356	0.000431059184847982
358	0.000495749697147829
360	0.000489266882727435
362	0.0004725826189933
364	0.000558197385906567
366	0.000598721178239003
368	0.000543552800099434
370	0.000533332023454847
372	0.00054382669696551
374	0.000607292648368229
376	0.00063351980523052
378	0.000584607002615201
380	0.000602422633658506
382	0.00064866740039804
384	0.000619456576295363
386	0.000563493246406921
388	0.00056956935009822
390	0.000547571282051962
392	0.000547053812155696
394	0.000585527576081546
396	0.000543969114104925
398	0.000507345388594871
400	0.000585813944780966
402	0.00059724184371035
404	0.000551944942227323
406	0.00060193895938454
408	0.000613044165977072
410	0.000577304132111323
412	0.00058931500812065
414	0.000610371338193971
416	0.00057159740039836
418	0.000505311730300662
420	0.000546982250988037
422	0.000603151257774215
424	0.000575817262596701
426	0.000551296060923079
428	0.000524875771720446
430	0.000548073923575032
432	0.000574001310905459
434	0.000522401965493913
436	0.000490472908719397
438	0.000521415234882028
440	0.000544112093873395
442	0.000561056305222962
444	0.000525355369688896
446	0.000452248599728478
448	0.00047176129973181
450	0.000505239655304024
452	0.000468155452470143
454	0.000437622533119963
456	0.00043850014139224
458	0.000411218043417705
460	0.000419203292150172
462	0.000485498922344618
464	0.000459138848952989
466	0.000370404999934237
468	0.000386248146746482
470	0.000452778522905817
472	0.000463894191277348
474	0.000448831642806624
476	0.000410654442219993
478	0.00039581505681241
480	0.00044746405401952
482	0.000485512969344626
484	0.000417976014951194
486	0.000345598685193238
488	0.00037887915694057
490	0.000440121823199746
492	0.000429387633889888
494	0.000349814168295381
496	0.000298533909891319
498	0.000307821135297814
500	0.000348283398995619


==> dat/Heis_12-n0.01-CS-vqpe.dat <==
8	4.68822909038109
12	4.92491076519121
16	5.03694141307719
20	2.74993486420587
24	2.97450637331142
28	1.09409823741255
32	1.43621723643246
36	1.55674021936209
40	0.118878762182632
44	0.199337051496606
48	0.155323423988776
52	0.225267386152698
56	0.216164331842478
60	0.25980659584237
64	0.18967315287103
68	0.260861378653651
72	0.215012592164342
76	0.154146260105481
80	0.106284955809318
84	0.0729782229845632
88	0.0665951383645265
92	0.115824444711897
96	0.169713980296141
100	0.169442349984195
104	0.162415798940479
108	0.148390904449716
112	0.135137043038259
116	0.117931363753748
120	0.111063502972048
124	0.10824640151284
128	0.102176125224659
132	0.0977214131321098
136	0.0824308413856265
140	0.0687479794995021
144	0.0685199675536907
148	0.0688821045311059
152	0.0654621800684225
156	0.0596823361450767
160	0.0476891144526803
164	0.0382695174400673
168	0.0324596504381134
172	0.026643607017057
176	0.0120906878635125
180	0.000867224412576917
184	0.00249977387665012
188	0.00239324164956045
192	0.00327439109314653
196	0.00761094214218261
200	0.0142494586864501
204	0.0172290947484477
208	0.0166512786245434
212	0.0179889342097752
216	0.0220870285386141
220	0.027975368492001
224	0.0282538476453844
228	0.0272909711090357
232	0.0283800977694177
236	0.0333503915392939
240	0.0378117790958363
244	0.0397379610732429
248	0.038712750998485
252	0.038244970007554
256	0.0402676926986558
260	0.0445110605937842
264	0.0486611581814422
268	0.0477886187512766
272	0.0458505894886692
276	0.0476854422555704
280	0.049810874149145
284	0.0490682242396936
288	0.0492084139977713
292	0.0485015770996498
296	0.0469144682498488
300	0.0473824788927963
304	0.046430142096213
308	0.0453143633096502
312	0.0440445694723266
316	0.043455794883041
320	0.0427080973967122
324	0.042269924703298
328	0.0414634939783518
332	0.0420425719419626
336	0.0417725804024798
340	0.0421197972917682
344	0.0426302280304185
348	0.0419238681388521
352	0.0418751000448552
356	0.0415346688622158
360	0.0412698204949038
364	0.0422981480448144
368	0.0422063932695131
372	0.0429689177134591
376	0.0440059908426562
380	0.0437256256841856
384	0.0436568810005511
388	0.0444697776671568
392	0.0445631038332976
396	0.0449721403147976
400	0.0454877391850026
404	0.0452695908519516
408	0.0454210189366577
412	0.0465822697647589
416	0.0479459616499582
420	0.0478669558775096
424	0.0480937027043993
428	0.0487132570276714
432	0.0491360379606967
436	0.049674143147044
440	0.0501044714551853
444	0.0499487203374862
448	0.0501538130700254
452	0.0506093172058897
456	0.0510447530291209
460	0.051584928200004
464	0.051256701545725
468	0.0513393216035531
472	0.0515082836794356
476	0.0521290618333943
480	0.052260220110643
484	0.0520086019645447
488	0.0522418321149019
492	0.0525491212082372
496	0.0530888367654576
500	0.0532433345168606
504	0.0526760388796426
508	0.0527421822284424
512	0.0533185250384456
516	0.0535593613957275
520	0.0536241579747241
524	0.0536907746379391
528	0.053649951676416
532	0.0537344198257301
536	0.0543104497491385
540	0.0547430606613233
544	0.0546070812892481
548	0.0547978784127316
552	0.0551288607522373
556	0.0552114087073967
560	0.0554752514516252
564	0.0558591386164764
568	0.0558462886898035
572	0.0560464637104836
576	0.0562673405790122
580	0.0564191304790853
584	0.0563557974679085
588	0.0562397332661284
592	0.0561260424996313
596	0.0560829116688915
600	0.0556962133966827
604	0.055487420743539
608	0.0552759348887051
612	0.0551336772141298
616	0.0548880845023234
620	0.0546966583292665
624	0.0546632253750126
628	0.0546787667158526
632	0.0547953292395569
636	0.0548527408715458
640	0.0546977013046401
644	0.0544398393187677
648	0.0545153037716943
652	0.0543356116604556
656	0.0542687093645995
660	0.054494101681442
664	0.0545398080012802
668	0.0544914331558424
672	0.054837573832863
676	0.0549266795999799
680	0.0549772651963139
684	0.0551887943223868
688	0.0553270085865769
692	0.0555739698688846
696	0.0557238221626193
700	0.055950871958089
704	0.0560933779933919
708	0.0561486179528714
712	0.0564065518264307
716	0.056615677182851
720	0.05665169062814
724	0.056845829351559
728	0.0570709035323276
732	0.0571904834199692
736	0.0574225209176049
740	0.057684755033403
744	0.0580426678082482
748	0.0582324572985407
752	0.0583753282541366
756	0.0586412535547645
760	0.0590008159552582
764	0.0592141034044644
768	0.059402049715235
772	0.0597478519236816
776	0.0599850542999647
780	0.0601192788372487
784	0.0602879878220648
788	0.0603120007677909
792	0.0603013566310544
796	0.0604884140747437
800	0.0605156242217575
804	0.0605428712717817
808	0.0607733212551054
812	0.0608850718631615
816	0.0609506884675497
820	0.0612984160112511
824	0.0615606406290503
828	0.0617647923116813
832	0.0617923460651966
836	0.0620472177889511
840	0.0623296978639942
844	0.0623986955453475
848	0.0624287825494214
852	0.0624610148155895
856	0.0624726893929228
860	0.0626196170214541
864	0.0625653866130484
868	0.0625922110383144
872	0.0625761896785306
876	0.0625244411563095
880	0.0623970566628458
884	0.0622237592056436
888	0.0619377398847902
892	0.061884367811242
896	0.0618799822323481
900	0.061837183166304
904	0.0617516676336969
908	0.0617875734953692
912	0.0617302903020942
916	0.0617178577666451
920	0.0618386359674155
924	0.0617955427420931
928	0.061619891482124
932	0.0616287382638383
936	0.0616965057330567
940	0.0616528646360806
944	0.0616747897451262
948	0.0615772224144777
952	0.0615261341531088
956	0.0615530131076163
960	0.0615433163957881
964	0.0613872158601332
968	0.0611844563623762
972	0.0610574283965981
976	0.0609317121955897
980	0.0606991162834944
984	0.0603618824567036
988	0.0601708799684637
992	0.0600328584470162
996	0.0599239073814886
1000	0.0597415980496336


==> dat/Heis_12_lo-n0.01-CS-dmd.dat <==
2	21.5495636697808
3	21.5495636697808
4	2.79029792765974
5	2.41817450496213
6	2.21586783164381
7	1.9679533232535
8	1.22046180482205
9	9.86636286611711
10	9.86636286611711
11	9.86636286611711
12	1.69110108612597
13	1.16451644936336
14	1.08004450495934
15	1.53132076434212
16	0.338673830685984
17	0.6415202967735
18	1.15416837795491
19	1.06657147396798
20	1.74015171618412
21	1.97140227647503
22	1.76195189246367
23	2.07803380751424
24	1.43606521381527
25	1.38691352603411
26	1.3448865023486
27	0.948450718846502
28	1.00896939560829
29	1.02875222777245
30	1.43725702943448
31	1.47911663922457
32	1.42503228889033
33	1.16398563909237
34	1.27484746242092
35	1.29734986308562
36	1.32658835698814
37	1.29625664124655
38	1.37163733660792
39	0.77434143410176
40	0.615777117652193
41	0.755562361733254
42	1.51619953238443
43	1.47233699590085
44	1.38932569620438
45	1.40019198353155
46	1.38932378613898
47	1.40574912000772
48	0.521901130066272
49	0.307714907222856
50	0.783363229119907
51	0.0789284066572904
52	1.28280266952858
53	1.15562795682546
54	0.357964451849369
55	0.22387458177846
56	0.299620216289838
57	0.464872450620653
58	0.527470774475848
59	0.560006988734457
60	0.257682175643414
61	0.105286656703029
62	0.249352412204495
63	0.0930257754780897
64	0.150168927349487
65	0.127470981171673
66	0.162356334716961
67	0.13508742730146
68	0.136178007176248
69	0.0147787660427987
70	0.0292422469090923
71	0.0199948455975054
72	0.0196916233057252
73	0.0221576466338149
74	0.0150143895981323
75	0.00391307337834235
76	0.00366764393146113
77	0.0124288755287765
78	0.00757383064070893
79	0.00423133648445528
80	0.000724792024687559
81	0.0160913146400041
82	0.0170964008075138
83	0.00801805936236022
84	0.0198514745147413
85	0.0251983822145583
86	0.0119952441910911
87	0.00459549871724008
88	0.0144431767189666
89	0.00956304396858343
90	0.00863203555560688
91	0.0171327538961563
92	0.00883293251833805
93	0.00586437273311446
94	0.0113821273626868
95	0.00582801342313033
96	0.0205038637529995
97	0.0176143926004038
98	0.011294586589127
99	0.00279675384592082
100	0.0119275053721033
101	0.0174056695525593
102	0.0106465081449727
103	0.0152111390024388
104	0.0345418110918949
105	0.0164903998504613
106	0.00835226463267347
107	0.00721884711271059
108	0.000898726412049911
109	0.00280084482960419
110	0.00555385376000928
111	0.00799566828224485
112	0.00528967879013109
113	0.00608460099616082
114	0.000734681055124753
115	0.00318483484350907
116	0.00302246342564416
117	0.00416708808895905
118	0.00491345536643806
119	0.0045733225045943
120	0.00543253844470115
121	0.00477093491094749
122	0.00353665148294624
123	0.00673978385183815
124	4.40258404630356e-05
125	0.000343173665445562
126	0.00584325138722619
127	0.00366889892712408
128	0.000386208664636456
129	0.00129582707665321
130	0.00572819984366646
131	0.00623768091858423
132	0.0074539710336694
133	0.0112186607588391
134	0.00504474441877889
135	0.00760292707278865
136	0.00662761086290686
137	0.00843502016648756
138	0.00794821189806427
139	0.00815381402474813
140	0.00735518223803666
141	0.00900237586341746
142	0.00761590843588777
143	0.00960269343536524
144	0.00435917408747599
145	0.00347368100230483
146	0.00587500289045551
147	0.00727880687280447
148	0.00846936277904575
149	0.00692748251479003
150	0.00658191092496807
151	0.00627393299491885
152	0.00601296936172702
153	0.00711519200836008
154	0.00716613538683575
155	0.0076932684734885
156	0.00706357598818741
157	0.0069921737905041
158	0.00752273253370461
159	0.00582289987993789
160	0.00726337461550131
161	0.0062726454482025
162	0.00596264950256042
163	0.00561335347540748
164	0.00554146417618284
165	0.00676891555095693
166	0.00574285574080946
167	0.00466693903412008
168	0.00405874654365945
169	0.00351261150264293
170	0.0035566903988169
171	0.00363948628896793
172	0.00315284484491585
173	0.00306843251209443
174	0.00181146901013207
175	0.00212287421951984
176	0.00188954783149597
177	0.00318704531407832
178	0.00342055885012016
179	0.00314851619621948
180	0.00246072599648173
181	0.00270152709913418
182	0.00344526331943484
183	0.00275364065807437
184	0.00399779383839771
185	0.0019873568488542
186	0.00325605548768237
187	0.00360911317586243
188	0.00363822567355498
189	0.00235064361114112
190	0.00279660192699183
191	0.00167421741370433
192	0.0015490746818223
193	0.00139470038217482
194	0.00150528535668215
195	0.000747827780269716
196	0.000892398742678324
197	0.0006193281479554
198	0.00132623697678724
199	0.00170796696419373
200	0.000519566490584822
201	0.000763999873679921
202	0.00075606729529909
203	0.000707946348256883
204	0.000329769498041088
205	0.000614655727183333
206	0.00120842430469992
207	0.0014224973969057
208	0.00164374803147282
209	0.0015735842223279
210	0.000471870479344716
211	0.00102344598669291
212	0.00136963280347047
213	0.000296949725655082
214	0.000607603940380841
215	0.000451748183728284
216	0.000131585539186574
217	0.000446858630112956
218	0.000860004640003353
219	8.50352327397275e-05
220	0.00162273241231503
221	0.00138560610361793
222	2.30265613296865e-05
223	0.000642566032919234
224	0.000766614316205505
225	0.000695635398017203
226	0.000433434346092554
227	0.000410500549815396
228	0.000104327194133447
229	0.000549111338830954
230	6.70390235626428e-05
231	0.000762530517825155
232	0.0011031745014165
233	0.0005840350264954
234	0.00043754908809035
235	0.00116024281259897
236	0.00094416465456959
237	0.000641336544930482
238	0.00220610248616993
239	0.000860167407591206
240	0.000328413950999362
241	0.000423128694770014
242	8.08797919660265e-05
243	1.9571446038924e-05
244	0.000451787116421798
245	5.85745906924728e-05
246	0.000382311764347776
247	0.000495852512383266
248	0.000830101076907397
249	0.00127810232345382
250	0.00137496186259156


==> dat/Heis_12_lo-n0.01-CS-uvqpe.dat <==
4	9.27459096881213
6	4.31795531812348
8	4.59197937621366
10	4.79006469711194
12	2.70843463031431
14	2.91888894057163
16	1.80170892740546
18	1.99863670223404
20	1.1985567729128
22	1.26710760623848
24	1.37728353476392
26	1.03936197831965
28	1.12124596431828
30	1.19079057365248
32	1.00909853168294
34	1.03960358587529
36	1.05384064929639
38	1.02658402580993
40	1.05176215111581
42	0.97688852442268
44	1.03647472597434
46	0.687248630927805
48	0.489336814070857
50	0.199047122905935
52	0.136754419390627
54	0.09358497763548
56	0.148298971758084
58	0.258199560947233
60	0.298610247278056
62	0.306138865390043
64	0.236774138973811
66	0.150043675898676
68	0.159262084332891
70	0.114442012412791
72	0.0933044267949477
74	0.0598858046601798
76	0.034421261409431
78	0.0297784472946283
80	0.0322001861478824
82	0.0549746064237979
84	0.071017896325678
86	0.039784187864651
88	0.0335255382088064
90	0.0229371111881456
92	0.0226173380996073
94	0.0163175400608147
96	0.0173222517368998
98	0.0225958533049706
100	0.0208584880099814
102	0.0243412526584699
104	0.0189261500432814
106	0.017220777695929
108	0.021376361987592
110	0.0193959127362575
112	0.0163537374517517
114	0.0138151153599608
116	0.0196565357912171
118	0.0298123427914341
120	0.0158913178648703
122	0.0159733381083846
124	0.014338897724997
126	0.0128111516349669
128	0.00900370616537671
130	0.0113005527121857
132	0.0181763959488563
134	0.0224750846340314
136	0.0193249156995812
138	0.0122711243534823
140	0.0103956465794894
142	0.00924067045715304
144	0.00973935698146988
146	0.0129242499011859
148	0.0100982829064158
150	0.00894528115772175
152	0.00838725983298616
154	0.00739685225309117
156	0.00814433266180714
158	0.00887416214481362
160	0.0108293536043789
162	0.011092219992463
164	0.00865801614933304
166	0.00820979968768398
168	0.00881965709000099
170	0.00958406464141248
172	0.00990916644722617
174	0.00877275278481804
176	0.00747130912960614
178	0.0067520774888763
180	0.00765274026622365
182	0.010058086059118
184	0.0108938141485879
186	0.00859694217373885
188	0.00715764784819584
190	0.00814203674515213
192	0.00857348182014306
194	0.00914853415346428
196	0.00920195379378796
198	0.00716009651055671
200	0.00585859621022067
202	0.00646740750957164
204	0.00727687807282251
206	0.00710150030556278
208	0.0072402627310133
210	0.00717748895892001
212	0.00577829885897785
214	0.00615004590527235
216	0.00724768082235272
218	0.0066112834122265
220	0.00595560472421042
222	0.00497161167898241
224	0.00507289097500774
226	0.00576412177050045
228	0.00583817621833305
230	0.00628924898890304
232	0.00506046509335079
234	0.00371432782088377
236	0.00395046166907065
238	0.00443075811071836
240	0.00518140289766222
242	0.00486266345667019
244	0.00386504533393506
246	0.00357823602378815
248	0.00380656059207851
250	0.00436596151184432
252	0.00445367611401792
254	0.00384019769006017
256	0.00333163402024184
258	0.00359174150646524
260	0.00393192519979735
262	0.00390286724192279
264	0.00364868899806581
266	0.00301229778461121
268	0.00258191666429397
270	0.00252778403160647
272	0.00298666708035
274	0.00347655222449816
276	0.00313383577949722
278	0.00285884444027573
280	0.00269010990281515
282	0.00261069060801944
284	0.00305961647466191
286	0.00313462469524239
288	0.00311903119092349
290	0.00275344293622481
292	0.0021928029164151
294	0.00258971671027197
296	0.00284746514909173
298	0.0029764794385656
300	0.00284920671271749
302	0.00206713769566136
304	0.00218973006970913
306	0.00302804241572829
308	0.00337694080596762
310	0.00303365273852663
312	0.00241659308203879
314	0.00204843143418643
316	0.00190369991938866
318	0.0018760015848116
320	0.00189768314997352
322	0.00181800509891161
324	0.00191571348400643
326	0.00179321534297472
328	0.00158764397316347
330	0.00175441944230315
332	0.00210819863686496
334	0.00201139478524937
336	0.00182594441216821
338	0.00189215513847429
340	0.00187000874158016
342	0.00184497597357947
344	0.00204420094198809
346	0.00219876932144203
348	0.0020916152703343
350	0.00174144058329162
352	0.0020017965705641
354	0.00216337403133338
356	0.00186805065801821
358	0.00189263857111399
360	0.00166563512280149
362	0.00157635375625276
364	0.00171472221572344
366	0.00174399094604283
368	0.00174342193646382
370	0.00156976925216057
372	0.00157706247046363
374	0.00168632212117714
376	0.00159474214013144
378	0.00163159300978322
380	0.00172388509818688
382	0.00173269136170973
384	0.00164434118711654
386	0.00163165834820234
388	0.00179780629901671
390	0.00168248633918466
392	0.00156103935541907
394	0.00170562508753491
396	0.00166917956455492
398	0.00157439401540316
400	0.00169219389935549
402	0.00165918920712471
404	0.00148972301806793
406	0.00157047369448193
408	0.00154898243829393
410	0.00148539605203979
412	0.00152981666429852
414	0.00149019326033084
416	0.00150112202051389
418	0.00136007914946035
420	0.00147897642863626
422	0.00180981170822747
424	0.00159546978376568
426	0.00150515331233692
428	0.00174678901484171
430	0.00177459875985519
432	0.00170681289266028
434	0.00166099439240597
436	0.00177806243740264
438	0.00173367613511743
440	0.00161466831986701
442	0.00181910523142292
444	0.00175942190633904
446	0.0015434376014376
448	0.00162178265863844
450	0.00162835436057662
452	0.00153083698437939
454	0.00155146867379585
456	0.00164236552302555
458	0.00156872232700422
460	0.00150698772910829
462	0.00168707730625073
464	0.00174766931311154
466	0.0015690805182409
468	0.00167931583326464
470	0.00191867573654747
472	0.00172774971438727
474	0.00157968991362978
476	0.00150710700747325
478	0.00155806109075485
480	0.00168686995733225
482	0.00160943005715453
484	0.00152504895790884
486	0.00156456408489447
488	0.00158457855182448
490	0.00169756714752367
492	0.00169943968562691
494	0.00158770335603364
496	0.00159303695640745
498	0.00160054578515556
500	0.0015980942920244


==> dat/Heis_12_lo-n0.01-CS-vqpe.dat <==
8	4.52387508731824
12	4.86714371365427
16	5.02644803443987
20	2.88126551556918
24	3.14422920274211
28	1.89186828344679
32	2.09120811535465
36	1.13567228876757
40	1.30374008079729
44	1.50804579530207
48	0.998522634317784
52	1.23944859067678
56	1.36753416685547
60	1.10449126108324
64	1.22533122685642
68	1.26960311014162
72	1.22358318028633
76	1.26772277350791
80	1.00388673042792
84	1.15179931749719
88	0.0614597977961111
92	0.235910894255362
96	0.797935183070496
100	0.76041698826889
104	0.803207912004325
108	0.622340293083852
112	0.427048099026408
116	0.328089879093238
120	0.226814773818269
124	0.294553184784164
128	0.36647955444473
132	0.282168812491548
136	0.313365563025513
140	0.288924782380626
144	0.305065917618737
148	0.286802168479614
152	0.257193515501783
156	0.232983077334573
160	0.158035412904198
164	0.116599766449148
168	0.13569058103803
172	0.126364367746831
176	0.136109925791594
180	0.107923492901595
184	0.100464059656627
188	0.0827062173307596
192	0.0582843984993104
196	0.0530515785745607
200	0.0322964788928637
204	0.0379466558677777
208	0.0391367438200234
212	0.0259420225750659
216	0.0277493183044015
220	0.0325665734521579
224	0.0400760980329338
228	0.0356590719930594
232	0.0245720045452735
236	0.0423761109157468
240	0.0453935381718154
244	0.0493843609863944
248	0.0455698011076571
252	0.0535887598103635
256	0.0519282849227309
260	0.0464324367019806
264	0.0431206712859549
268	0.048062206285028
272	0.059677301762548
276	0.061764064094028
280	0.0627091711234122
284	0.0638280377622671
288	0.0561828462323533
292	0.0642349301458189
296	0.0646129765419161
300	0.0633589149655265
304	0.0627837782541505
308	0.0577634619246439
312	0.0564305852634099
316	0.0503128253260989
320	0.0461789767177407
324	0.0495247917842967
328	0.047457239434781
332	0.0451825214488579
336	0.0419416771109802
340	0.0380944936821948
344	0.0365582621444176
348	0.035776462937168
352	0.035708503308765
356	0.0333057803865451
360	0.029377691854851
364	0.0274365666296248
368	0.0303858384213527
372	0.0323383082670468
376	0.0300521065273927
380	0.0296261760114191
384	0.0290003376216958
388	0.028864932602076
392	0.0328523037565311
396	0.0360131870369145
400	0.0368140975745845
404	0.0388219715534746
408	0.0429018418494458
412	0.0451498914297055
416	0.0464731514585885
420	0.0510530949804995
424	0.052331089992844
428	0.0523899856801222
432	0.0560962037501724
436	0.0591583770353097
440	0.0640265015936663
444	0.0662960258713063
448	0.0682871757863133
452	0.0712397262610835
456	0.0714345468620046
460	0.0751361935901613
464	0.0787718076347907
468	0.0787722481455297
472	0.0800711425285527
476	0.0800287101032104
480	0.0819318531365774
484	0.0837898758771196
488	0.0844776216608381
492	0.0844517300425203
496	0.0835366683432142
500	0.083289500709455
504	0.0847580714120149
508	0.0854496417933355
512	0.0858596864843904
516	0.0860245744067534
520	0.0867204952197689
524	0.0865098744145918
528	0.0867182738547747
532	0.0865554359749829
536	0.0862308736243271
540	0.0850690235268807
544	0.0836010411782553
548	0.0836656344731104
552	0.0831016567650735
556	0.0825719707341221
560	0.0825024896505298
564	0.0806985963650106
568	0.0802401717386481
572	0.0796053039281901
576	0.0790507245240271
580	0.0794416619246974
584	0.0780369424166309
588	0.0773442429644255
592	0.0768720810013157
596	0.0762830593435275
600	0.0774590581860792
604	0.0774229328151286
608	0.0768703277270362
612	0.0766759583646355
616	0.0773843473030595
620	0.0783413027904878
624	0.0788384697156594
628	0.0790960500124207
632	0.0785486048765378
636	0.07828605407148
640	0.0783811911773462
644	0.0782616928855617
648	0.0784725528185923
652	0.0786908434722555
656	0.0782298467077922
660	0.0774027039280902
664	0.0768172357607568
668	0.0765104904039973
672	0.07540620932404
676	0.0748040035575812
680	0.0742616112152383
684	0.0735984025072298
688	0.0728051927085218
692	0.0720911308288734
696	0.0721895143185911
700	0.0709088073668092
704	0.0699617428576715
708	0.0702829758312582
712	0.0692292156193979
716	0.0693767005965
720	0.069063321078886
724	0.0686147582323322
728	0.0685469283309708
732	0.0684491880369151
736	0.068776740840562
740	0.0687717843182369
744	0.0686273389501828
748	0.0693299424918052
752	0.0694333363815254
756	0.0697137390750662
760	0.0701062226847959
764	0.0705319600387604
768	0.0710145677390415
772	0.0711050744861765
776	0.0717667965922146
780	0.0725911431644306
784	0.0729852629051422
788	0.0738697181063976
792	0.0748326447623207
796	0.0753373148016649
800	0.0760498062750727
804	0.0769870967339905
808	0.0770585613866537
812	0.0775211577877428
816	0.0781200664828816
820	0.0780129901839537
824	0.078490275068166
828	0.078392889179117
832	0.0789739471862703
836	0.0793361878814736
840	0.0787887405135308
844	0.079389918116636
848	0.0797511091337917
852	0.0794218193628531
856	0.0794454029598199
860	0.0792917304918461
864	0.0793241065902315
868	0.0787649955066989
872	0.0785603742440451
876	0.0786699784758191
880	0.0779894479397072
884	0.0780819119183889
888	0.0783096398760037
892	0.077946984591506
896	0.0779253642973892
900	0.078009510294013
904	0.0780276119512564
908	0.0776302378248062
912	0.0776279022991027
916	0.0775825201689351
920	0.0771208836971553
924	0.077134493083193
928	0.0776861794288379
932	0.077723217895592
936	0.0774413990140275
940	0.0779157510359489
944	0.0781644921410916
948	0.0782520793384016
952	0.0783997076614185
956	0.0782127135933983
960	0.0784870967261071
964	0.0788309557387059
968	0.0789201423638808
972	0.0791439851111058
976	0.079237859912638
980	0.0793863122607021
984	0.0797947782770088
988	0.0798052379689622
992	0.079991563343512
996	0.0800736273208038
1000	0.0803492068109115


==> dat/Heis_8-n0.01-CS-dmd.dat <==
2	14.6043736357487
3	14.6043736357487
4	5.48345516871929
5	8.43974585027799
6	6.33957738818325
7	6.33957738818325
8	6.33957738818325
9	0.210174754256258
10	0.437205951314981
11	0.113242681684588
12	0.0230221666374959
13	0.0170048222649832
14	0.0305413395070282
15	0.0517380340199018
16	0.0240987052593855
17	0.0197357770488864
18	0.0194176114938216
19	0.0144579965978622
20	0.0161616583866788
21	0.0133033043868025
22	0.0219290702130941
23	0.0237818282976665
24	0.0337642626446168
25	0.0260616892579772
26	0.0436334469395696
27	0.0119950591146534
28	0.0240854886206261
29	0.0252494267718006
30	0.0180302392875777
31	0.00805041662528971
32	0.000491284790991031
33	0.0134022098925062
34	0.00855693222709952
35	0.00750102354848892
36	0.00385453479889719
37	0.00110469916611144
38	0.00768613317637445
39	0.00155052295060543
40	0.00344948369934528
41	0.00496323285215006
42	0.00170579991335629
43	0.00282431325330457
44	0.0040790248946454
45	0.00633001952998313
46	0.00103797847577347
47	0.00201159978978893
48	0.00415951943089432
49	0.00124800629905231
50	0.00376489597587337
51	0.00563609886194349
52	0.00873347703098482
53	0.00784519164778885
54	0.00291028154299156
55	0.00207634983902416
56	0.00241410086477778
57	0.000241301216354017
58	0.00268020878575825
59	0.000462298081979284
60	0.000639199763272202
61	0.000465651837346925
62	0.00425831935950605
63	0.00275064450449669
64	0.000118035053063181
65	0.00293076516809876
66	0.0016317475201113
67	0.00131716610781751
68	0.000207890093697927
69	0.00266305790630916
70	0.000692947311547343
71	0.000100436720744668
72	0.00339245611117533
73	0.00144870401277686
74	0.000518910463027211
75	0.000987370028273205
76	0.000181017637435943
77	3.66235451707553e-05
78	0.00142076616543463
79	0.000245617154098099
80	0.000111214556621775
81	0.00104420688826856
82	0.00124164878040922
83	0.00203356789992171
84	0.00339472414311359
85	0.00165595533436225
86	0.0015596165838172
87	0.000928442666213058
88	0.000581787739964312
89	0.00176694525458565
90	0.00196495775416849
91	0.00147813600621483
92	0.00173427970993778
93	0.000781236082229242
94	0.000396053005351504
95	0.000710435648736407
96	0.00177649957826453
97	0.00197099821698821
98	0.000759717495588674
99	0.000405861822109443
100	0.00100967041712252
101	0.00154224220717758
102	0.00125026790276728
103	0.00146979772862288
104	0.000756001154671893
105	0.0012547669432621
106	0.00107829707337359
107	0.00048093578897479
108	0.000913471414012434
109	0.00212293194449842
110	0.00166292311907057
111	0.00111537963543284
112	0.00132262324178001
113	0.000761896559220432
114	0.000454789258704125
115	0.000660842030306696
116	0.000186755094180313
117	0.000399744963795357
118	0.000404072568080949
119	0.000834634269182288
120	0.000871506853535209
121	0.00124364645959218
122	0.00142686103656331
123	0.00159427525188605
124	0.000512599563542437
125	0.000314134317944692
126	0.000387641228178026
127	0.000393320113300177
128	0.00111909179034697
129	0.000629416778304304
130	0.00034449915203183
131	0.00053003507336058
132	0.000182256793669566
133	0.000132036561240056
134	0.000217587816843334
135	0.000551672213701337
136	0.000320454830150751
137	6.8337157699716e-05
138	0.000178317490391322
139	0.000229225868556782
140	0.000252848249852278
141	0.000171603595772396
142	0.000285082514945856
143	0.000514122410539386
144	0.000497303920559133
145	0.000617541344247741
146	0.000771635556029437
147	0.000796322841081221
148	0.00035230368834327
149	0.000576628217118014
150	0.000598676776402129
151	0.000584476191347605
152	0.000478592945798439
153	0.000645721306195668
154	0.000321504405219386
155	0.000899570454279797
156	0.000712131236255686
157	0.000452563570148001
158	0.000342548374565155
159	0.000503535245137243
160	0.000512639979875829
161	0.00051253906866755
162	0.000121681143157915
163	0.000216046131479075
164	0.000467057777415292
165	0.000356221377366239
166	0.000416814282463207
167	0.000150811968090636
168	0.000245913356403449
169	0.000270087552967979
170	0.000216703581514821
171	0.000426237476265356
172	0.00056963367703311
173	0.00043233941516263
174	0.000151465555688901
175	1.32258221441361e-05
176	6.61401110413351e-06
177	0.000222932497235817
178	8.33901135006698e-05
179	0.000149027737119667
180	6.08905726373621e-05
181	0.000451848891025008
182	0.000213030819550042
183	0.000232401384085534
184	0.000238277616887217
185	0.00026894660607546
186	0.000278346832033094
187	0.000151638595866643
188	0.000152986609501582
189	0.000163726970381362
190	0.000265101233072329
191	0.000165472001492972
192	0.000227383439034057
193	0.000124198631867856
194	0.000282186796775719
195	0.000144430320251132
196	0.000101789719899159
197	2.54377914572501e-05
198	0.000117765442270823
199	0.000235114230672906
200	0.000345265225849545
201	2.97385761722779e-05
202	1.58053446117634e-05
203	9.65314542433759e-05
204	2.53868658539602e-06
205	3.78808039762646e-05
206	0.000200963913922436
207	1.82454111357089e-05
208	8.89786760929212e-05
209	9.35154036643127e-05
210	4.07398368178491e-05
211	0.000100618493290128
212	1.03657042060945e-05
213	8.25540012865389e-05
214	0.000402121592134819
215	0.000343315219172524
216	0.000267642565539461
217	0.00027699314919083
218	0.000223511692476919
219	0.000229491355625555
220	9.59122213686214e-05
221	0.00031318891119092
222	0.000268022635085075
223	0.000319386582216197
224	0.000286699063973828
225	0.000178969955733521
226	0.000163325903004718
227	0.000280239998152965
228	0.00020082644760322
229	0.000126089656564687
230	0.000132073636001095
231	6.92898456371438e-05
232	3.05353737832803e-05
233	0.000142172269782748
234	0.000294066933317794
235	0.000273968222751719
236	0.000231470080555241
237	0.000105555609184904
238	3.80313666799026e-05
239	1.90629004563903e-05
240	0.000328027588420099
241	0.000246692200516208
242	0.000217962615385758
243	5.9700541624963e-05
244	1.72795786266278e-05
245	5.56800494244669e-06
246	3.86275213593024e-05
247	2.95765658009373e-05
248	3.49980614942069e-05
249	8.99287186459929e-05
250	0.000202894096537065


==> dat/Heis_8-n0.01-CS-uvqpe.dat <==
4	6.06116362504305
6	2.39391957460917
8	1.49429205620824
10	0.376712783845932
12	0.151275018438756
14	0.0375238104524964
16	0.0238282250041841
18	0.020267222723886
20	0.0316614346678374
22	0.022517904804209
24	0.017030424289338
26	0.0114291979002275
28	0.0134654151857792
30	0.0134485698495777
32	0.00550990324442679
34	0.00933170512709758
36	0.0121874575219394
38	0.0056490807951981
40	0.00333426799835834
42	0.00823579852123224
44	0.0055028175691092
46	0.000798365975988702
48	0.00240677466935324
50	0.00447671683061479
52	0.000334942686741613
54	0.00165833085256395
56	0.00726600950070377
58	0.00416856913825825
60	0.000155783988477154
62	0.000273501327388459
64	6.9698608688995e-05
66	0.000266490968394706
68	0.000284963043146291
70	0.000103749694460475
72	0.000376249396687456
74	1.74833632886617e-05
76	0.000392011263532055
78	0.000270655564388989
80	0.000100017052240275
82	4.80862373084534e-05
84	1.31823255511421e-05
86	0.00018265348032287
88	0.000377251096660203
90	0.000354099197867441
92	0.000374223162697973
94	0.000331313454294602
96	6.808989254381e-05
98	0.000200714177909234
100	0.000177208474159585
102	6.03740107507633e-06
104	8.45607607207199e-05
106	0.000206345321029033
108	0.000302313812133193
110	0.000129742159051816
112	3.4320225250184e-05
114	0.00012029254817314
116	6.8421231674165e-05
118	0.000168590799958679
120	0.000168332368755131
122	0.00023069704738532
124	0.000104376846650212
126	0.000315284357190748
128	0.000181013128058183
130	0.000185893493664935
132	0.000178518430740127
134	0.000213527276974546
136	0.000232402811016996
138	0.000252749999111401
140	0.000110649725222345
142	0.000127903282839625
144	0.000114399865811521
146	9.22679615413813e-05
148	0.000126232043852426
150	7.64822233456641e-05
152	0.000240200239758792
154	0.000186794989497585
156	0.000217885972711329
158	0.000170370004866527
160	0.000153722904379094
162	0.000127636511097151
164	0.000225086816907805
166	0.000261257164424933
168	0.000287233419946631
170	0.000289776302023981
172	0.000332944009583613
174	0.000384185489359368
176	0.000307392295608722
178	0.000332354695629533
180	0.00028107787425391
182	0.000314299358485925
184	0.000345036652751318
186	0.000362532129457804
188	0.000342766619953139
190	0.000360734024891229
192	0.000334010641575233
194	0.000389933628273553
196	0.000354832303365527
198	0.000322016654589419
200	0.000312508401281164
202	0.000258871270746752
204	0.000293515262761446
206	0.000288024381871921
208	0.000318576700982121
210	0.000323522332296378
212	0.000313782462740164
214	0.000298799295759267
216	0.000294477929017489
218	0.000262129237354358
220	0.000291506896651583
222	0.000239591502902314
224	0.000238879898869726
226	0.000266129130034543
228	0.00022509740690424
230	0.000235677503907183
232	0.000204111914902327
234	0.000196945134231186
236	0.000210530097131567
238	0.00019859914857534
240	0.000201980870535579
242	0.000216451446604538
244	0.00020884021574652
246	0.000241255738764323
248	0.000223741235334529
250	0.000211828468978936
252	0.000207527925665474
254	0.000195193412618977
256	0.000209368525901255
258	0.00018127523178002
260	0.000170378433930196
262	0.000184339247786269
264	0.000182764115315592
266	0.000198216337969015
268	0.000188779361563363
270	0.000151418858157726
272	0.000141617574662689
274	0.000121974729525576
276	0.000109443310297053
278	0.000101808015973148
280	7.51775012446387e-05
282	7.21893133608376e-05
284	5.52042234325256e-05
286	5.44731546838761e-05
288	5.66665276569012e-05
290	2.55231335071215e-05
292	3.08940441655636e-05
294	9.94229158912674e-06
296	1.62772696654656e-05
298	1.17915268535995e-05
300	1.09369258947112e-05
302	6.90209181541945e-06
304	1.63013747513929e-05
306	1.12780925078937e-05
308	3.10060722910066e-05
310	2.96074268391067e-05
312	2.04283419460438e-05
314	3.865645484602e-05
316	3.01291130710979e-05
318	3.50637803272491e-05
320	2.62788071019315e-05
322	3.18624707844606e-05
324	3.72743569876377e-05
326	3.58109815881136e-05
328	2.26873029465224e-05
330	2.42370721004193e-05
332	7.19039283580969e-06
334	2.53748527327957e-05
336	2.10805503879641e-05
338	2.25155683377665e-05
340	4.08097896844595e-05
342	3.16149691208523e-05
344	5.33429125120222e-05
346	5.07348922766937e-05
348	5.39138578048437e-05
350	5.49402534169019e-05
352	5.44656804990495e-05
354	4.64987260428984e-05
356	5.8841162013934e-05
358	4.25456950505776e-05
360	5.26541537126946e-05
362	4.04165872662787e-05
364	3.73040182122253e-05
366	5.21381173061997e-05
368	5.31968073680389e-05
370	7.02558239389361e-05
372	6.22677831234597e-05
374	6.22955947093828e-05
376	6.35576430951801e-05
378	6.77776879189906e-05
380	5.79793921300364e-05
382	6.91504148022659e-05
384	5.31246929895701e-05
386	6.5420327057808e-05
388	5.93291180450706e-05
390	5.63449294403995e-05
392	5.66654116234133e-05
394	4.80351940872481e-05
396	5.97953556358277e-05
398	5.68853233655631e-05
400	5.61500657685343e-05
402	6.3412145724584e-05
404	7.21924817170816e-05
406	6.22027825514238e-05
408	7.52218167470176e-05
410	6.52080432566038e-05
412	7.97553292368747e-05
414	6.7958170982152e-05
416	6.45290473588744e-05
418	6.93784469820713e-05
420	5.93021356536383e-05
422	6.46934934600552e-05
424	6.86472804236615e-05
426	6.76964866901386e-05
428	6.47246039342519e-05
430	6.81417672456774e-05
432	6.37916842638475e-05
434	7.17231277107544e-05
436	5.92997963746456e-05
438	7.08329640524141e-05
440	5.85892991971093e-05
442	5.60086603442755e-05
444	5.86329723155643e-05
446	5.51200411091912e-05
448	5.94897222949697e-05
450	5.89690996068981e-05
452	5.69401288608162e-05
454	6.24082076310373e-05
456	6.67926195330182e-05
458	6.19882712715736e-05
460	6.50573645746277e-05
462	5.0250396572693e-05
464	5.9346844997421e-05
466	5.30866010617359e-05
468	5.60113046290667e-05
470	5.94160708082825e-05
472	5.52895163252742e-05
474	5.65978710476145e-05
476	5.30925505195512e-05
478	4.65339975601609e-05
480	5.3067203271695e-05
482	5.24615522401461e-05
484	4.72538409290735e-05
486	5.58201682814286e-05
488	4.41195677307604e-05
490	4.47470482711765e-05
492	3.7872190574717e-05
494	3.47853999951298e-05
496	3.08974014018304e-05
498	2.32123491450409e-05
500	1.88836390240255e-05


==> dat/Heis_8-n0.01-CS-vqpe.dat <==
8	3.29853060880461
12	2.76013979963065
16	1.04867095263528
20	0.727233527953786
24	0.266139998080066
28	0.219305138213198
32	0.248563981864192
36	0.236412485831245
40	0.222813229285721
44	0.15732535914724
48	0.156822567148664
52	0.122049735047922
56	0.1303334302889
60	0.093529993875487
64	0.109727094793147
68	0.0960050989789387
72	0.0893053138604181
76	0.0850304632661185
80	0.0922035334249216
84	0.0786206690295419
88	0.063539457114608
92	0.0630823341372029
96	0.0581369143221782
100	0.0517351646921114
104	0.0463748894817986
108	0.0612860647705418
112	0.0484679639499834
116	0.043498038772416
120	0.0397518358559026
124	0.0398044211482507
128	0.0365491236152788
132	0.0338414237061535
136	0.0319646210130244
140	0.0308168700336093
144	0.0282040083567416
148	0.0272265393847775
152	0.0274922478421296
156	0.0239785026039332
160	0.0238180936504264
164	0.0211534608739044
168	0.0208278732594245
172	0.0188587639624451
176	0.0183292288092716
180	0.0173402065493029
184	0.0165145752537121
188	0.0146895291082032
192	0.0143617361644939
196	0.013119494894589
200	0.0120023147022472
204	0.0112748995761436
208	0.00962533632831608
212	0.00889517272860907
216	0.00719760724733298
220	0.00570365755669577
224	0.00420832415579397
228	0.00246831279167381
232	0.00148857410378511
236	0.000471744881380687
240	0.000342570569619838
244	0.00150620135782376
248	0.00311096841075376
252	0.00400924391140478
256	0.00473989582985901
260	0.00597582221351978
264	0.00678939874565998
268	0.00739162555444395
272	0.00812009639034983
276	0.00844205231318895
280	0.00880911848273236
284	0.00830634916521156
288	0.00859300850934375
292	0.00841005622983459
296	0.00834030125214369
300	0.00835094698758354
304	0.00838231251213983
308	0.00809118302873735
312	0.00804916787130949
316	0.00791012543351854
320	0.00789789563279619
324	0.00827956197472624
328	0.00809603584229279
332	0.00869857924149464
336	0.00848701278027519
340	0.00909281634253212
344	0.00918584059357208
348	0.00945889616514428
352	0.00943544434860044
356	0.0097017122550298
360	0.00995315100965222
364	0.0104671919143939
368	0.0107599970122365
372	0.0109250786044974
376	0.0113050493143536
380	0.0111344860195821
384	0.0118255924274884
388	0.0116030562783465
392	0.0121677410617753
396	0.011938592026274
400	0.0122924964973308
404	0.0122935273892359
408	0.0126661501755869
412	0.0128127488310152
416	0.0133021309931838
420	0.0135083004847143
424	0.0137062785775228
428	0.0142453071644084
432	0.0144224960075796
436	0.0151092461196249
440	0.0149700699145168
444	0.0156860318905263
448	0.0157901727522116
452	0.0163031690754707
456	0.0164158885584307
460	0.0169652682025561
464	0.0169658982427521
468	0.0173282296104134
472	0.0173856867303677
476	0.0176068272821901
480	0.017801709095334
484	0.017692876793042
488	0.018056734206283
492	0.0179298939216128
496	0.0184219868716475
500	0.0183815507824079
504	0.0187534992586134
508	0.0185488469645723
512	0.0187873314157887
516	0.0185695633445278
520	0.0188737209307774
524	0.018794674841903
528	0.0189501636056644
532	0.0190066594292766
536	0.0189473040079733
540	0.0191705629014454
544	0.0189624294527331
548	0.0192482791854864
552	0.0191019248086217
556	0.0192831240078508
560	0.0191008982205005
564	0.0193485121557995
568	0.0191810700086599
572	0.0194242374600773
576	0.019339446179691
580	0.0194915706780474
584	0.0194943204954878
588	0.0195733295206875
592	0.0198074867888174
596	0.0197869145579386
600	0.0200258592422813
604	0.0199711553533568
608	0.020201196518876
612	0.0201958051842652
616	0.0204822070558155
620	0.0204168501573623
624	0.0206510227310961
628	0.0205185935285499
632	0.0206565810560946
636	0.0205843623604114
640	0.0204923127388525
644	0.0204761178070161
648	0.0203129366312726
652	0.0203641824028153
656	0.0202684735803302
660	0.0203284230625318
664	0.020208395242598
668	0.0202417988958867
672	0.0200462624385054
676	0.0201823042395191
680	0.0200616474505075
684	0.0201462566718469
688	0.0201166410009801
692	0.0201339130373501
696	0.0201689019615081
700	0.0201266588400841
704	0.0201206178532054
708	0.0200370509643104
712	0.0200029168976901
716	0.0198897655859582
720	0.0198883306112059
724	0.0197494198295303
728	0.0197895797732102
732	0.0196161034636795
736	0.019562766152216
740	0.0194142816638809
744	0.0192774256836117
748	0.0191769501936498
752	0.0190249584963595
756	0.0189001932897561
760	0.018763397290364
764	0.018622715250066
768	0.0184831711875155
772	0.0183715134471978
776	0.0182102568954807
780	0.0180974541184327
784	0.0179620689312934
788	0.0178942666047934
792	0.0178035431496308
796	0.0176624025774235
800	0.0175672523895685
804	0.0174232745330229
808	0.0173005285816785
812	0.0171854696947289
816	0.0170457460927835
820	0.0169588567118701
824	0.0168062193347644
828	0.0166787888295303
832	0.0165573773152836
836	0.0164539189401669
840	0.0163638090788467
844	0.0163112684132241
848	0.0162143888222115
852	0.0162148353929439
856	0.0161309011695447
860	0.016122076840281
864	0.0161154443853455
868	0.0160734391137378
872	0.0160859461425158
876	0.0160333780606869
880	0.0160411916667922
884	0.0160073900649067
888	0.0160214497373783
892	0.015976381117726
896	0.0160029814520577
900	0.0159243596143313
904	0.0159794753090203
908	0.0159145708325177
912	0.0159253167188069
916	0.0158996947587386
920	0.0158758008652775
924	0.0158874685279855
928	0.0158482375576412
932	0.0158597747917177
936	0.0158155728705118
940	0.0158317948557247
944	0.015778049190148
948	0.0158332620131922
952	0.0157377723355108
956	0.015797264824613
960	0.0157062229747282
964	0.0157156619609253
968	0.015664430607762
972	0.0156173222313782
976	0.0155858343072452
980	0.0155083961922422
984	0.0154775807881542
988	0.0153988308449193
992	0.0153708802346237
996	0.0152808663384345
1000	0.0153158565109273


==> dat/Heis_8_lo-n0.01-CS-dmd.dat <==
2	14.6043736357487
3	14.6043736357487
4	6.33957738818325
5	6.33957738818325
6	2.32546074454154
7	6.33957738818325
8	2.28186342293633
9	1.52613799316992
10	1.51263379107644
11	1.86494254609905
12	1.53990916940741
13	1.58660006138954
14	1.68999559698872
15	1.69970514786354
16	1.7161906138995
17	6.33957738818325
18	1.36394893054933
19	0.701626063677715
20	0.772388730545119
21	1.14653907825126
22	1.49412033102584
23	1.49916708289021
24	0.416426403147973
25	0.621053263768415
26	0.48179207097272
27	0.0228710592944115
28	0.0116657248730334
29	0.00845618482572696
30	0.071767102172112
31	0.0598194539462344
32	0.047376346370875
33	0.0341651785086405
34	0.0372377536460835
35	0.0151878140090602
36	0.0107529029367495
37	0.0141979076916083
38	0.00637575230056164
39	0.0226918194953374
40	0.0130141761958384
41	0.0058871403988352
42	0.0242348927197487
43	0.00857777603222054
44	0.0272793960843849
45	0.00603568219420225
46	0.01562933809703
47	0.00541484328583586
48	0.00718518704798576
49	0.000978978256711116
50	0.00416160211386796
51	0.00765165289761782
52	0.0104369451866884
53	0.00699253865656502
54	0.000220589527373249
55	0.00662755504885482
56	0.00850546674003816
57	0.00322818701112837
58	0.00422370063500921
59	0.00133467103202278
60	0.00239791350922225
61	0.00299250098107962
62	0.00598259230863363
63	0.00577979846861254
64	0.00627283167199089
65	0.0088197048485199
66	0.00181819904014802
67	0.00199956620192232
68	0.0027397727149463
69	0.0053873167237608
70	0.00452311635217306
71	0.00397171573878197
72	0.00734102634702083
73	0.00663133730447285
74	0.00329906278244252
75	0.00326512174209981
76	0.0044876613104865
77	0.00354206432054127
78	0.00247421676156989
79	0.00609086573081896
80	0.00335468309033793
81	0.00484213780472587
82	0.00630652991584846
83	0.00548751488383559
84	0.00421206788166373
85	0.00239230855284234
86	0.00303766969359742
87	0.0033609707718778
88	0.00393058118492817
89	0.00416484461800692
90	0.00441414093052117
91	0.00472779183155048
92	0.00462180683950209
93	0.0035029063135088
94	0.000281875013047994
95	0.00106376747797121
96	0.000741970580870444
97	0.000669905442407526
98	0.000892534944593848
99	0.00230231353152988
100	0.00117306094510994
101	0.000399967199903983
102	0.00201425170554259
103	0.00141664374397266
104	0.000150188740041912
105	0.00210647396329477
106	0.00285703921989899
107	0.0019441115420733
108	0.000440266506693376
109	0.00103076324490203
110	0.000505039947295671
111	3.15862580055892e-05
112	0.000406737506629895
113	0.00074969870843411
114	0.000781224164528638
115	5.25971491320831e-05
116	0.00101788141739512
117	0.000828061209336539
118	0.000260787713362021
119	0.000638132882494702
120	0.000611025990258085
121	0.000610834308680808
122	0.000688086811541311
123	0.000703463088171929
124	7.57428069899646e-05
125	0.000213548166467348
126	0.000251291489675509
127	4.94042598830902e-06
128	0.000926836338368986
129	0.000100527698000619
130	7.11860988911184e-05
131	0.000296778110993046
132	0.000491837241192172
133	0.000450198172236682
134	0.000416450406982349
135	0.00010641194569061
136	0.000148534148380008
137	0.000379340646041726
138	0.000340988045390844
139	0.0012715231573317
140	0.00115235187350393
141	0.00259430573355779
142	0.00137730949442627
143	0.00132913347714592
144	0.000988293782864247
145	0.00181937016017919
146	0.00180838529561633
147	0.00201109305133329
148	0.00210727715947812
149	0.00144139555082212
150	0.00150932650888969
151	0.00171466178992219
152	0.00115552625426218
153	0.000983311944885656
154	0.00165369503432267
155	0.000394757981572624
156	0.00106740071572631
157	0.0011265885968772
158	0.00146993929221395
159	0.00146734936048709
160	0.00162360686565499
161	0.00128955993067059
162	0.00116500104859085
163	0.000577745204116908
164	0.000887217288958908
165	0.000704408478993557
166	0.000905958693060427
167	0.00199120114925222
168	0.00124466466711937
169	0.000887888659990566
170	0.000962372084741148
171	0.000932858980204898
172	0.000807629228857465
173	0.000828802533856532
174	0.000100854398453976
175	0.000475881996026217
176	0.000658939468424435
177	0.00119282235235296
178	0.000458403730627666
179	0.000254988911962073
180	0.00103147417627447
181	0.000468109321451138
182	0.000283452853143018
183	0.000370280432111514
184	0.000261103126174334
185	0.00015644044980867
186	0.00014313137995714
187	0.000506159016298469
188	0.000315249355168135
189	4.76101445894273e-05
190	8.44653308931242e-05
191	0.000201773254913107
192	0.000211272656553518
193	7.18357079882992e-05
194	6.94327747297052e-06
195	6.52506586540369e-06
196	0.000119893165944518
197	7.71742660887753e-06
198	6.26724626169306e-05
199	4.56593811328787e-05
200	5.71256431136646e-05
201	2.01557380634654e-05
202	0.000183926379271782
203	0.000204069959018227
204	0.000195052159851272
205	3.8817022108617e-05
206	7.16536548850399e-05
207	5.99209517915256e-06
208	8.6901508169035e-05
209	9.91103742773447e-05
210	0.000200605941142129
211	0.000177661537879459
212	0.000107132429336687
213	4.99469993009427e-05
214	0.00030422664760188
215	0.000266137637430219
216	0.000297532694583325
217	0.000332405074647824
218	0.000116176454092454
219	9.27976848554835e-05
220	4.28695572978199e-05
221	0.000342335192774712
222	0.000200312300998817
223	0.000235326334919961
224	0.000290912283329448
225	8.95053150706815e-05
226	0.000100527382347337
227	0.000262789636051863
228	8.99730794934328e-05
229	0.000110278953203036
230	8.99375051854889e-05
231	6.62504345783077e-05
232	2.07713322986081e-05
233	2.75894704486745e-05
234	5.08758820441102e-05
235	4.43583435743022e-05
236	9.96571351379316e-05
237	6.59013394290753e-05
238	3.35825500759057e-05
239	2.16535445982657e-05
240	9.92457265027724e-05
241	9.23258576346342e-05
242	1.93423482102162e-05
243	3.97080582636988e-06
244	0.00012535682276571
245	0.000174132068190502
246	0.000130260234890045
247	2.70133338808876e-05
248	0.000273351713548919
249	0.000274816454677307
250	0.000205650776447186


==> dat/Heis_8_lo-n0.01-CS-uvqpe.dat <==
4	6.10943931225399
6	2.43044491449701
8	2.51861202600576
10	1.44869113669459
12	1.44628172211698
14	1.31670842919424
16	1.41689348563772
18	1.31996548686703
20	1.45492844159299
22	0.187655968143847
24	0.121588200002858
26	0.00205146144737256
28	0.119118629769233
30	0.0433035982916206
32	0.07412004486652
34	0.0415129530251885
36	0.0219965771499151
38	0.0134579415323461
40	0.0156282048367213
42	0.0241756782963449
44	0.0188588082133485
46	0.0116438434213784
48	0.0126613769747816
50	0.0141240017306732
52	0.00820246085524445
54	0.0091997338324834
56	0.0109334560878001
58	0.00733151370407192
60	0.00635324079440736
62	0.00931542051395517
64	0.00819566387387205
66	0.00516269831259386
68	0.0066067285267799
70	0.0079278048062843
72	0.00465560978569179
74	0.00254774762091436
76	0.00801023013523228
78	0.00253072097234863
80	0.00268329535046519
82	0.00220884827336398
84	0.00236171087229131
86	0.00217820759490728
88	0.0019428140826605
90	0.00141406673540878
92	0.00184003654711162
94	0.00231999377164627
96	0.00191861087822964
98	0.00188117761300965
100	0.00224048220349893
102	0.00243595925406304
104	0.00183539211032979
106	0.00243054182161195
108	0.00285950358293263
110	0.00218955024447531
112	0.00215978348458101
114	0.00284003452216908
116	0.0024491572082983
118	0.00204798649586735
120	0.00242477746293446
122	0.00248550769182465
124	0.00156780143137247
126	0.00116668672262321
128	0.00194122683202735
130	0.00141295142918452
132	0.000885710162124909
134	0.00198575341509333
136	0.00211178055736738
138	0.000979599024383049
140	0.00124663405016001
142	0.000745416044699354
144	0.00089310810875709
146	0.00105504604358764
148	0.00104089062321577
150	0.000880714159650964
152	0.000508221493161543
154	0.000495152930630738
156	0.000450944735229442
158	0.000423971499708742
160	0.000408296647927742
162	0.000375537964801609
164	0.000426675924007469
166	0.000468126354823184
168	0.000478852063197976
170	0.000600218684111198
172	0.000758312777566772
174	0.000673122805798343
176	0.000576244941342452
178	0.00058266169576271
180	0.000804192360455147
182	0.000600954732027148
184	0.000644223869805671
186	0.000987727443272135
188	0.000902244462441359
190	0.000735881081711298
192	0.00113064249373807
194	0.00121797523943989
196	0.000908166945540856
198	0.000956484353054066
200	0.00116573695753885
202	0.000971058717500028
204	0.000787445604970571
206	0.00113493798000164
208	0.00109134382865861
210	0.000822819687193999
212	0.000822238176825252
214	0.000813530821714537
216	0.000805835530540477
218	0.00081088172030519
220	0.000749143438168787
222	0.000762982527808376
224	0.000706097410830608
226	0.0006697997710301
228	0.00065151457919832
230	0.000574601587874923
232	0.000577616537906778
234	0.000555816657522357
236	0.000498507836704576
238	0.000451440550666149
240	0.000417776298911932
242	0.000394698518428882
244	0.000401537853058187
246	0.000364371964760579
248	0.00039906427554115
250	0.000459582674992021
252	0.000549672720323358
254	0.000507336375230594
256	0.000487916789088771
258	0.000572079996038255
260	0.000523054449086402
262	0.000426059624169639
264	0.000568164853712361
266	0.000589774358031647
268	0.000421886415644224
270	0.000461894683777331
272	0.000592090064825967
274	0.000455357649258303
276	0.000301171828335001
278	0.000250754601385239
280	0.000261313967456545
282	0.000226217834461195
284	0.000210744922313211
286	0.000212163021968692
288	0.000203938849079321
290	0.000217762182083803
292	0.000171974893406812
294	0.000187657923103046
296	0.000212085557162567
298	0.000243387784257365
300	0.000246116052988299
302	0.000250993942204403
304	0.00027479402654329
306	0.000320472757696422
308	0.000295264866984724
310	0.000304908800394799
312	0.000317417136109555
314	0.00030889378621346
316	0.000337388677069228
318	0.00031716627674605
320	0.000309792136647502
322	0.000304366528270705
324	0.000333652442858323
326	0.00034902936320691
328	0.000349207696880072
330	0.000330354522104059
332	0.000347239986068004
334	0.000317924600681252
336	0.000318537513376072
338	0.000384699989945503
340	0.000299458492769133
342	0.000299007001515861
344	0.000301130756181323
346	0.000327466652674246
348	0.000345722430481032
350	0.000359125391261372
352	0.000341695367868766
354	0.000328764710296525
356	0.000312257351749778
358	0.000331111338180534
360	0.000305070898660276
362	0.00031866516167689
364	0.000317947795444695
366	0.000307479258145449
368	0.000303558992982289
370	0.000276719240908108
372	0.000265143021961123
374	0.000269400426065047
376	0.000277695819336898
378	0.000287288772904404
380	0.000297955243937054
382	0.000297574888978858
384	0.000318064131109352
386	0.000310165841668208
388	0.000320470432907172
390	0.000313001943933244
392	0.00029505838031163
394	0.000291368068957354
396	0.000276359627561007
398	0.000283100580746876
400	0.000286560388214951
402	0.000282329563898287
404	0.000266506705047576
406	0.00025461125031967
408	0.000249764166930788
410	0.000261060996239237
412	0.000244670382791412
414	0.00024315846275158
416	0.000220700687929565
418	0.000202091204446475
420	0.000206357388911727
422	0.000175204247115701
424	0.00016991610445416
426	0.000176592810534615
428	0.000176267037803157
430	0.000175361568835797
432	0.000186651104240099
434	0.00017093486797215
436	0.00017895807106072
438	0.000165584576953037
440	0.000167730928396281
442	0.000166133336101382
444	0.000162938284129055
446	0.0001693834910661
448	0.00015462791405696
450	0.000147926128253317
452	0.00014520540012164
454	0.000145988078870118
456	0.000149478668497238
458	0.00015902317454497
460	0.000160287384041169
462	0.000177626862365443
464	0.000161099479988991
466	0.000184574841199492
468	0.000203053709519452
470	0.000210335954383467
472	0.000209678582812955
474	0.000192385180328714
476	0.000178282633571669
478	0.000175277921192318
480	0.000177442949960138
482	0.000187262463715143
484	0.000195093660890322
486	0.000187291918580357
488	0.000193717282371608
490	0.000181024563572052
492	0.000186837433293618
494	0.000175739863674806
496	0.000157954589454334
498	0.000150313099830157
500	0.000148988544419026


==> dat/Heis_8_lo-n0.01-CS-vqpe.dat <==
8	2.8771703882651
12	2.93930723559967
16	1.72333081921423
20	1.71941450752837
24	1.39188326724165
28	1.4982544595054
32	1.38099072135621
36	1.49675808788155
40	0.379508492026666
44	0.140627019363686
48	0.122667927184038
52	0.228846209986271
56	0.0542132732855922
60	0.258672206631083
64	0.204521062496703
68	0.142985032295384
72	0.171296051365161
76	0.19399353279635
80	0.240211276262956
84	0.237080814006088
88	0.239990345608797
92	0.245751452008037
96	0.252745236738456
100	0.241426384193213
104	0.243879532722268
108	0.242628397662587
112	0.228967031371699
116	0.218189542343783
120	0.218116170644123
124	0.210120598721694
128	0.205551612302651
132	0.204997443644457
136	0.198376866909054
140	0.186315199864238
144	0.176910607164068
148	0.179279085694947
152	0.16215445020886
156	0.151479945915721
160	0.145418413801343
164	0.143177701908495
168	0.137439421642137
172	0.133159673492155
176	0.128634196417545
180	0.128880475366907
184	0.125551563729259
188	0.124378530728006
192	0.121960434194161
196	0.121964531219628
200	0.120043700370845
204	0.118750641818448
208	0.117318132710755
212	0.117656770943547
216	0.115620198598814
220	0.115181870828735
224	0.116723724185681
228	0.11572044792587
232	0.115546166667855
236	0.115624076631155
240	0.116034945601948
244	0.113948820720033
248	0.114538352821024
252	0.114735266102524
256	0.113719553627766
260	0.111277358366817
264	0.113096871338913
268	0.112419592412913
272	0.11011621524435
276	0.110090365891141
280	0.108203278478211
284	0.107160648220823
288	0.105130068911214
292	0.104405864121164
296	0.103728378568245
300	0.103685846888625
304	0.103226484638649
308	0.102913548617536
312	0.101680175323466
316	0.101424163452904
320	0.100357744391699
324	0.0998245429957247
328	0.0990995340853154
332	0.0982746995754464
336	0.0975324909892574
340	0.0964913935369207
344	0.0953048276831492
348	0.09414487300098
352	0.0933110864874109
356	0.0926437868195826
360	0.0911944985011583
364	0.0898276496986696
368	0.0890691635329013
372	0.0878298650176834
376	0.0859059046074382
380	0.0853918845791934
384	0.0842534660098568
388	0.0829008994070879
392	0.0818250340620086
396	0.081538748515527
400	0.0803838105002903
404	0.0795403175690481
408	0.0796454542653144
412	0.0790301442748973
416	0.0778313508978083
420	0.0770281123214396
424	0.0764023057955647
428	0.0751267324070426
432	0.0745573031010505
436	0.0730326462311002
440	0.0727226680534958
444	0.0713748929441991
448	0.0710073280313601
452	0.0698163998890973
456	0.0693503159888085
460	0.0684169203322238
464	0.0680432191124307
468	0.067585668194317
472	0.0674051837090346
476	0.0671759114816126
480	0.0667079329986162
484	0.0667352162165393
488	0.0660825866891237
492	0.0661340494012954
496	0.0652414237924663
500	0.0652860129330293
504	0.0644503426618588
508	0.0644060863899316
512	0.0638319731976651
516	0.0636520609797735
520	0.06272456083728
524	0.0627338518526823
528	0.0621798096972626
532	0.0613379963949683
536	0.0609971677358185
540	0.0605957863720921
544	0.0599964557180446
548	0.058983402057704
552	0.0587233398698874
556	0.0580009704939837
560	0.0579219546567629
564	0.0572897801892953
568	0.0573001790530387
572	0.0565080084098888
576	0.0562425107797093
580	0.0554799984668151
584	0.0550638744407337
588	0.0543765097608571
592	0.0537938770037556
596	0.0532613122752092
600	0.0526088541003507
604	0.0521035285674838
608	0.0515405461236398
612	0.0511727340270713
616	0.0506208914928834
620	0.0503929382025614
624	0.0498718881214533
628	0.0496879082172921
632	0.049178377649568
636	0.0489205690864516
640	0.0485640438694954
644	0.0482761103540295
648	0.0480614961250527
652	0.0477889613388474
656	0.0475295067008403
660	0.0473039088397105
664	0.0469978251738361
668	0.0467114704932321
672	0.0466113658698859
676	0.0460894844909312
680	0.0457738985282123
684	0.0454039404568967
688	0.0451569252111774
692	0.0450069498790651
696	0.0447085235390485
700	0.0445244050354674
704	0.0442263475343481
708	0.044058454512081
712	0.0438606782212219
716	0.0436443674238305
720	0.0434458932275952
724	0.0432820345399243
728	0.0430753156759245
732	0.0429494194231133
736	0.0428144837312932
740	0.0425974851269828
744	0.0424727502493045
748	0.042183589561672
752	0.0420720844482965
756	0.0418329622082538
760	0.0416849179104641
764	0.0414398897161252
768	0.0412937007999048
772	0.0410435072910218
776	0.0408827775052973
780	0.0405912271168916
784	0.0403963583418232
788	0.0401868612083138
792	0.040002523197364
796	0.0399073041284126
800	0.0396890662853586
804	0.0395947833434622
808	0.0393259507724846
812	0.03920811602082
816	0.0390088189177114
820	0.0388492077858018
824	0.0385778021937977
828	0.0383845884760916
832	0.0380720839540931
836	0.0379088074350591
840	0.0376909320736036
844	0.037510103409705
848	0.0373593542434456
852	0.0371333628353963
856	0.0369541903016639
860	0.0367918519048249
864	0.0366491812477019
868	0.0365434771669833
872	0.0363973963888942
876	0.036288532656835
880	0.036186038588875
884	0.0360701814388769
888	0.0360086232338421
892	0.0359180167151116
896	0.0358206629741087
900	0.0357483227008792
904	0.0356393692417623
908	0.0355614754280111
912	0.0354913881566112
916	0.0353602072847572
920	0.0352744682184145
924	0.0350678688495876
928	0.0350100619400955
932	0.0347603828942393
936	0.034620210085869
940	0.0343749711698056
944	0.0342585259397055
948	0.0340440754971318
952	0.0339531618937539
956	0.0337492972124593
960	0.0336454366715326
964	0.0334803156456775
968	0.0333708073780343
972	0.0333007406112333
976	0.0331577390602646
980	0.0330993298789224
984	0.0328976977386652
988	0.0328202563138991
992	0.0325803361303407
996	0.0325314083098345
1000	0.0322911460295572


==> dat/Heisenberg_gs_overlap.dat <==
1 0.6827194182919674 0.8413597091459837 0.8465878470339856 0.9232939235169927
2 0.6827194182919674 0.8413597091459837 0.8465878470339856 0.9232939235169927
3 0.6294570785478897 0.8729576345700125 0.8604537611403845 0.9285901697061718
4 0.5709779466935156 0.8766156172518954 0.8578577904005211 0.9300140595231497
5 0.18604139991468716 0.7521659165131573 0.7824542134109178 0.8928645645731913
6 0.7327069833945369 0.9934217955687245 0.782183678165476 0.8923793109798108
7 0.32407859184640775 0.5964230269223527 0.7990476365479636 0.9387106380509381
8 0.23218705034405573 0.5942879618226413 0.8486918713796456 0.9588439706540052
9 0.08245982427391263 0.5194951744432263 0.892957174969651 0.8045569215400076
10 0.050188388368824444 0.46986440136172636 0.9279272700584561 0.8189223059068487
11 0.017117171836849798 0.6300421094117538 0.8159691930271882 0.8033641399132575
12 0.021980342870075664 0.6357110133155022 0.8129842602161491 0.7738530141693397
13 0.000995839134056653 0.6754174498645855 0.8057306796912691 0.7786179874533176
14 0.0010282188089670852 0.6753466429452999 0.7595824824737498 0.813554376911191
15 0.0003172825059106765 0.7202163217514861 0.6846650293689868 0.8113774815900536
16 0.00032835877026182736 0.5792873466481196 0.5396327382862358 0.8010185294996137
17 0.0025856806520658804 0.5935755075524207 0.1423862268683601 0.7151878566949903
18 0.002624603148294491 0.34498109132105614 0.13758022841756523 0.771846165348979
19 0.0057452028869162675 0.09345836847053401 0.26076628451998374 0.8878651046338618
20 0.005862872177282097 0.12166471098959597 0.1889412148365981 0.715907869432336
21 0.0021360638389584796 0.1753156591468218 0.049627198309291964 0.5937158465207351
22 0.001953647638403 0.06978703884772353 0.049825807839597114 0.5989300331804205
23 0.002092224948365917 0.021570052238966575 0.0753004969163692 0.5617098017515441
24 0.0017514331143514417 0.022482412851095646 0.09252355424735104 0.5549587970693273
25 0.0019474583350910235 0.003962268719329143 0.03370109332852156 0.6501848623450959
26 0.0021926764365499674 0.0036440964712429746 0.03380147882047624 0.6437879561521933
27 0.0023843044015717796 0.015611683887385208 0.02191409488411622 0.7019543398685625
28 0.0022434753320867973 0.017931950042157974 0.021913684427785296 0.7091516155331412
29 0.0006279259454369246 0.02313255080146792 0.009579048224672704 0.6985879154245657
30 0.0008569765252182115 0.01859323812858449 0.010365939497787635 0.7122986896516518
31 0.0019718561742400054 0.011206758603369726 0.005441301251669861 0.6493839578265972
32 0.0015869760379718656 0.010456022161150713 0.008783037570816887 0.6330858226930092
33 0.0022501660464261386 0.0024727956209277258 0.0035281602341383778 0.6430267281620045
34 0.0025803308491523236 0.0024894517324594023 0.002443697036322301 0.5329872671718584
35 0.0009920895026923615 0.001971426288289946 0.003155604852945193 0.4197801677898283
36 0.000861146631202292 0.0019632862267926487 0.0017800005381548578 0.2979967354768661
37 0.00038337243633024265 0.0031587746145977924 0.0036115097674432883 0.34220446970117147
38 0.0004323184132177804 0.0011982408177728665 0.00478987610714654 0.27956204216311353
39 0.001037006314192901 0.0008935153968143705 0.014025868338344516 0.30861809396240136
40 0.0009586992589931675 0.002177909484351259 0.01378228223704403 0.24192022441368077
41 0.00038470006939494983 0.0013907922266602757 0.024405693902064596 0.13465532922620504
42 0.00047652168313494503 0.0015239813726026785 0.01864058990989692 0.1311399237660963
43 0.0005041699764795071 0.00104611153814671 0.02354025937529103 0.11614968330103503
44 0.0004785888744548439 0.0010724798555286075 0.02033943034629937 0.12143608312702225
45 0.00026382594891349864 0.0007376377557002378 0.02067949829887883 0.09019171626866218
46 0.00025808930989945633 0.0009942368157062065 0.012846241797443758 0.11888212192586456
47 0.00045602517300147305 0.0009117002529822615 0.0022524341202218023 0.03474694544512191
48 0.0006087508484886595 0.0007743723932801538 0.002088736651398415 0.04247603184110382
49 0.0001995414967511655 0.00039660636555716167 0.0007818041818176136 0.028642968690391624
50 0.00018107367157937926 0.0004382682587463771 0.0008413729612688492 0.027171515357494513
51 0.0001248821010498835 0.0006805678698432738 0.0002696841684854956 0.016717184262960094
52 0.0001358610052404341 0.0006774441972480227 0.0003096371357446115 0.018623154557864785
53 3.205783904414172e-05 0.0009249951885911267 0.0005010187365647178 0.008802671883356039
54 3.884625624739346e-05 0.0007440778720920749 0.00193996965905463 0.006089428456821699
55 0.000218728249785749 0.00044397243789817686 0.002391638844270183 0.00496242175172823
56 0.00023424356250223433 0.0005403555360831147 0.002249163761585682 0.004295996911062638
57 0.000166717893668622 0.00012808254391705187 0.0018028178120756966 0.011330896569930804
58 0.0001738708691035873 0.00011901457302676555 0.0016928436870021768 0.01265306312086878
59 0.00015769246293662054 0.0003537767552423965 0.0010485975305651873 0.024364396377984043
60 0.0001801550533149232 0.0004366860147497764 0.0017415999771140944 0.014597395514897249
61 0.0001488127187917465 0.0002355040543934317 0.0015398413809412093 0.02228927402430403
62 0.00013835788986438224 0.00021653291381840134 0.0007426197489489583 0.022948768827079524
63 0.0001924874251741926 0.0003251872228452468 0.0008485589000547522 0.03920904572263917
64 0.00018879923171444268 0.0003355140397346412 0.0005417887055342296 0.041528867732798846
65 0.00014283527364955528 0.00016969609811257058 0.0005054395308086157 0.03397042134213657
66 0.0001336931561454202 0.00011821206338047396 0.0003128125307308993 0.02527402851544891
67 0.00011204880957427221 0.0008426339898887081 0.0010421398096546186 0.018473451998810675
68 0.00010180602780618386 0.00027355803062134587 0.0006561205347406229 0.01588460078423304
69 0.00015544468841788284 5.571034986529e-05 0.001347728952615368 0.013524787486335121
70 0.00015313193156241134 5.6841902535742506e-05 0.0013703501943975738 0.01687924353786996
71 0.00015326500367540685 0.00026404108361199885 0.001184866312532895 0.007329016500881802
72 0.00014095029183658347 0.0002597388953561319 0.0010350964904229931 0.00729793711523985
73 9.965181953541791e-05 5.136840173636248e-05 0.0006534532394151249 0.006302345259920905
74 9.692338022371239e-05 5.1587798508334615e-05 0.0006956609810202519 0.004802010033728266
75 0.0001671765841043671 0.0002558840974703491 0.0002717158476667203 0.00269022094353788
76 0.00015511148235503036 0.0002508471925232181 0.00027299931475011086 0.0028942643053773143
77 9.594975112670046e-05 0.00016863719607695948 0.00010906859255699342 0.0004877348620945243
78 0.0001052895370357021 0.00017089765886191266 0.0001367233570568338 0.00040035876619037847
79 0.00010234543006171215 0.0001315567740608481 0.0005498015947571488 0.0009798404215601852
80 9.602887338322486e-05 0.00013770605408414127 0.0005104961686563936 0.0009475189356572544
81 6.281913839434328e-05 0.0001325139253912644 0.0006198517335258558 0.001572121515866498
82 7.507856599420215e-05 0.0001274956727528309 0.0005736530634570247 0.0013566346903323145
83 0.00010010308835473047 0.0001545984811673895 0.0004114607719761798 0.004177049911294639
84 0.00010242500129042931 0.00011400643071579619 0.0004513306837740094 0.004673105982295089
85 5.6563195136249966e-05 0.0001936772043923396 0.0001606557748394799 0.004067787846899651
86 6.612374130054999e-05 0.00018416864548986833 0.00017619487960063296 0.0034062745545387907
87 6.084113060078611e-05 8.184607052597048e-05 0.0001994039116139934 0.002444273353279791
88 6.679310377166736e-05 9.446331286255827e-05 0.00022063837825725408 0.0023032526238179196
89 6.284501612241478e-05 0.00022051627562524878 0.0005941865835419335 0.0014622093325015184
90 7.244677702578084e-05 0.00020958761934641856 0.0005578364612230935 0.001323803891314923
91 7.680451617919637e-05 7.782720571947177e-05 0.0005929776371854656 0.0009440727543443828
92 7.687459303795663e-05 9.05110835376366e-05 0.0005341151528117649 0.0010421118787573569
93 5.480440835992084e-05 0.00018977458989000162 0.00041198081436610856 0.0004649511442302856
94 5.326778593250925e-05 0.00016532295334881209 0.0004244992974500317 0.0004432381766953375
95 6.166748753533291e-05 5.32862707244286e-05 0.00019529339887047747 0.001267962535012379
96 5.823051237663357e-05 6.588755924352707e-05 0.00018729936713779427 0.0012673922698090978
97 8.730489799324559e-05 0.00017367956708125298 0.00018641758871462688 0.0015328342308473797
98 8.128102156368389e-05 0.00017567575801047397 0.00019584067191524834 0.0014810713425068567
99 4.709338807851182e-05 0.00017212630555840658 0.0004136895790209927 0.0013677971520432708
100 4.1503595317515796e-05 0.00015061094308999046 0.0003921499931988093 0.001307891831296648
101 6.157892324920589e-05 0.00017610666774670047 0.0003590942085658355 0.0008776489992254888
102 5.848238880501455e-05 0.00018899589864895816 0.00034568677084001465 0.0008820361454778824
103 5.416944772018706e-05 2.9550223599184022e-05 0.00021902211142588168 0.00028230072685064833
104 5.476449793839766e-05 3.0290227920004575e-05 0.00023235757629924692 0.0003417471291239371
105 4.177546308226088e-05 0.0002067933803562294 0.0001139068705340307 0.000605423752300549
106 4.141145028691007e-05 0.00021039456496407816 0.0001199054489060547 0.0006854470454449313
107 5.348130937110618e-05 0.00014276085247366677 0.00014412078299441689 0.0007160748126424643
108 5.897848693436902e-05 0.00013001769368303773 0.00015813268649655932 0.0007060747844437332
109 4.463412325950156e-05 7.094670827878513e-05 0.0003653799333420693 0.0007261230853486955
110 5.005735135188427e-05 7.966514842716599e-05 0.0003442663442472238 0.0006948189936509808
111 4.429292893748382e-05 0.00010490025613796305 0.00032188314846504085 0.0005876310520229744
112 4.9875443379643336e-05 0.00012285876429007914 0.0003150703364730445 0.0005570671565801044
113 3.702025986429547e-05 0.0001177266005664146 0.0001494663521288686 0.0003167456974354499
114 4.281155161312e-05 0.00010781285067396063 0.0001696605563777931 0.00023162075939997528
115 3.0298025783470628e-05 0.00010626857622453301 7.777982010459539e-05 0.00026099475047913767
116 3.285198463520711e-05 0.00011958626547470264 8.181380793892412e-05 0.0002813811999108351
117 4.228095070835103e-05 3.699205267959638e-05 0.00017490646803552945 0.001135257940711898
118 4.085158298006153e-05 5.06176350723031e-05 0.00018126643581561908 0.0007489095516172162
119 2.8124371700632977e-05 0.00019880158917928714 0.00031138603816338595 0.0007647120913936156
120 2.7884771767294758e-05 0.0001759649413510811 0.0002955221915013073 0.000747653981524321
121 3.958003455384329e-05 6.598272571989305e-05 0.0002799014192365057 0.0006527245758839451
122 3.5690938243404524e-05 8.287093393455347e-05 0.0002656041543052101 0.0006249545888762364
123 3.99857386447211e-05 9.574717141735967e-05 0.00018795517161074304 0.000464718468937364
124 3.753710516918307e-05 9.008612406768979e-05 0.00020577971442903298 0.0005347975180527431
125 2.3780795168737434e-05 0.00011030538727252459 9.249552173318243e-05 0.00024312051987540606
126 1.9893067679244147e-05 0.00010087058211771804 9.413782496592304e-05 0.0002454306316101995
127 3.69216549180873e-05 0.0001414750249358887 5.825872058307091e-05 0.0002243873969844934
128 3.4196648065254465e-05 0.00013525182344797937 7.037622527916731e-05 0.0002689463960476868
129 3.593487028330511e-05 1.5194798592466086e-05 0.00023700530922221574 0.0007238257400394854
130 3.3598366540155133e-05 1.858559274947602e-05 0.00022761104947566224 0.0006938402644868225
131 1.8348091983422243e-05 0.00013811787547990395 0.0002862043127606073 0.0009375775401977426
132 1.8002055887089696e-05 0.00014237608736955565 0.00026565683322132827 0.0008398558874360695
133 4.332646715077271e-05 0.00012352611239785372 0.00018851223702576192 0.0007298325586577725
134 4.511402235396478e-05 0.00010992224451145116 0.00020283085900285602 0.0007953790914421166
135 1.999874167024629e-05 6.130768370860018e-05 7.53515889073686e-05 0.0005318388703223764
136 2.2347463485727914e-05 6.440047304856478e-05 7.823997369038604e-05 0.0005365897515710039
137 3.3676995475073745e-05 7.1060135862e-05 8.922930951260621e-05 0.000504548265823801
138 3.370658032175733e-05 8.645742399482348e-05 9.19272574847474e-05 0.0005011103554691809
139 1.4794446028698616e-05 0.00012892387372676062 0.00016015360431798076 0.0003043750158014946
140 1.9885098029415182e-05 0.00010705212330608394 0.0001544339463867006 0.0002919531746607973
141 3.300464272448789e-05 7.00713575654266e-05 0.0001367745294846845 0.00022524965189840707
142 3.549310528050409e-05 8.770206927155577e-05 0.00012788039385480676 0.00019690986837017643
143 3.573063488782058e-05 3.096733009289032e-05 0.00011302399659307572 0.00030820995900537884
144 3.707674167219288e-05 3.6540976469212616e-05 0.00012151359925582916 0.00032858891131593015
145 2.4876040229715457e-05 0.00012512540436415698 0.00010808037419840488 0.00048726571537693886
146 2.5083761565958262e-05 0.00011040219106794869 0.00010599316835868677 0.0004971033559088012
147 3.27709668587195e-05 5.792432742945941e-05 5.7158539918944484e-05 0.0006124774850795323
148 3.0880660667254034e-05 6.28063796188627e-05 6.100166591993528e-05 0.0006033129745298682
149 3.5190277363206235e-05 4.7930544022301014e-05 0.0001051533169617036 0.0005040161548204303
150 3.4832527798345225e-05 4.8119691150150246e-05 9.932827753622586e-05 0.0004952979750647568
151 2.0983254648387906e-05 5.7711238939939236e-05 0.00010434197629249908 0.0002871672488906629
152 2.012895929071057e-05 6.0556754228557885e-05 0.00010161347776305174 0.00030203358727010077
153 3.287272611685044e-05 9.524595452736762e-05 7.924767652489617e-05 0.0002898259121192348
154 3.056785657462591e-05 8.487990293326586e-05 8.106301318888676e-05 0.0002577431793974183
155 3.274848968148891e-05 1.997098272699116e-05 4.84334513495277e-05 0.0003355503922782832
156 3.0204938531896985e-05 2.391128878265203e-05 4.867446012346566e-05 0.0003765221978424549
157 2.013517737919912e-05 6.559845372655637e-05 6.820575023358533e-05 0.0006766346032740511
158 1.9611695751264868e-05 6.754305084755163e-05 7.15439818806951e-05 0.0006899883958478847
159 3.16274390196325e-05 5.127967219842322e-05 0.00010588305545178311 0.000816264222184726
160 3.2310203765484324e-05 4.4607977338073646e-05 0.00010035219038972976 0.0007050755375509477
161 1.0290552066138936e-05 3.9888580242619653e-05 8.700113660586872e-05 0.00034816598487241723
162 1.160197453187184e-05 4.014402363683445e-05 8.633919133871348e-05 0.00036490474772599146
163 3.572190950673626e-05 3.956398936766359e-05 4.2123128837556756e-05 0.00018309326110010904
164 3.465729910323567e-05 4.206555590191563e-05 4.468106664012872e-05 0.00019352956980545066
165 8.081224656897312e-06 4.707898973810298e-05 8.641418774291143e-05 0.00021856831795863396
166 1.100794466035726e-05 3.660687414763775e-05 8.577998643288787e-05 0.00021740946234349856
167 2.8613196347060388e-05 3.899211673186187e-05 6.641683768904283e-05 0.0004064500299465479
168 2.8816787428942447e-05 4.790737340065743e-05 6.774607262483023e-05 0.00043571979956447127
169 2.0111114087950632e-05 2.9487722419729856e-05 6.506964030095208e-05 0.0005933307082375272
170 2.2069553991532764e-05 2.6705316377606536e-05 6.318933446025632e-05 0.0005623333729258828
171 2.2071492796982284e-05 5.990191060867289e-05 7.054753240964828e-05 0.0005392833144574061
172 2.1112207274742723e-05 5.279674343994234e-05 7.134665242714e-05 0.0005005363506060956
173 1.7766194891355447e-05 3.487794836898317e-05 5.402650082020344e-05 0.00027254407172572215
174 1.8352411909061672e-05 4.016158246478163e-05 5.391003995980359e-05 0.0002842008659540429
175 2.7860449161698497e-05 3.476052205353408e-05 3.761263839774376e-05 8.977110878283234e-05
176 2.7147427000162594e-05 3.2118142788473136e-05 3.825158945225393e-05 9.692669945471355e-05
177 1.4228242333436114e-05 5.504235168862781e-05 5.488058208602542e-05 0.00018051011444009113
178 1.5056637073129764e-05 5.711136200403644e-05 5.6931019607464606e-05 0.0001978289037770642
179 2.582434465792094e-05 6.251120160338797e-05 8.819541645366247e-05 0.0005350699838386763
180 2.4253791527706348e-05 5.770562915574651e-05 8.492939490889473e-05 0.0005511845218281186
181 1.8072899332977066e-05 2.0359040155182306e-05 7.783133672167875e-05 0.0006848159039433144
182 1.7232706977843293e-05 2.2078422642901607e-05 7.895364330978705e-05 0.0006264444060013474
183 1.6250529736194785e-05 4.0424968199781475e-05 3.958449145635701e-05 0.00042890455517141657
184 1.6233722890168778e-05 5.234670947440456e-05 4.0596500825662574e-05 0.0003770927571752347
185 2.461217939186966e-05 7.013011950984804e-05 4.3472826767421147e-05 0.00015097010491671448
186 2.4429316614837937e-05 5.9130611408497735e-05 4.4037688295972544e-05 0.0001641004550776426
187 7.262682236164331e-06 2.4704858808233254e-05 7.184033095175568e-05 0.00016154448010141653
188 8.391058686996189e-06 3.4619952426484524e-05 7.058125521086644e-05 0.00016255200432713224
189 3.061701612427914e-05 3.974312355548015e-05 5.8846580755611555e-05 0.0002631442462418532
190 2.8882187368517442e-05 4.575531387318588e-05 5.9052261659919836e-05 0.00030398964142897
191 5.471354627473168e-06 5.8804492270359e-05 4.825316503598298e-05 0.0004341729482485457
192 7.2370552555156564e-06 5.019562208752326e-05 4.9870161094922594e-05 0.00041543570641766614
193 2.4095419293157505e-05 4.6260013028875946e-05 5.385295548521185e-05 0.00041515546284953686
194 2.3279878217485894e-05 5.031944505062835e-05 5.174565050147795e-05 0.0003587878470044936
195 1.1076386290498341e-05 1.5015428503017958e-05 4.21498175031676e-05 0.00018142208460125708
196 1.2773292695444916e-05 1.9162194054622717e-05 4.373736182938792e-05 0.00021634467377118494
197 2.0217351122009397e-05 6.766423675241828e-05 5.78592851502302e-05 8.013252287075723e-05
198 1.8820322209456286e-05 5.9145984057984435e-05 5.666067984133605e-05 8.05306237749992e-05
199 1.3261117822960244e-05 3.450386287007223e-05 6.381166959235074e-05 0.00011689218218446928
200 1.3663012276898812e-05 3.400281930432403e-05 6.447723763181035e-05 0.00013267679515516217
201 2.1814253897356473e-05 2.570941002622007e-05 4.548502044321445e-05 0.0002501084851287416
202 2.1078721726408567e-05 2.508380146415412e-05 4.548763683887014e-05 0.0002713226269247526
203 7.431506485855444e-06 3.941342801727643e-05 2.5797335949651057e-05 0.00028252489420654836
204 8.618381010516707e-06 4.009377816571735e-05 2.5903467677945713e-05 0.000244880391676805
205 2.1362757390508413e-05 5.246723871565884e-05 4.739909150996979e-05 0.00022997190707441106
206 2.0579265510911604e-05 4.8545285843970554e-05 4.848023515990896e-05 0.00020853202293180662
207 1.0039024721519851e-05 1.4940666910323586e-05 7.390320358457991e-05 0.00016242218973083755
208 1.0475202338544598e-05 1.640826088322722e-05 7.141927623555144e-05 0.000160630436329523
209 1.3863396036595255e-05 3.903380577352511e-05 6.25097705999611e-05 8.330364558983838e-05
210 1.4203711823146392e-05 4.4782703661150336e-05 6.395905309575234e-05 9.32823314763187e-05
211 1.705395479356664e-05 6.694609194746182e-05 3.5570188473554865e-05 0.00010168150500489137
212 1.763345262317806e-05 5.60577509364224e-05 3.572774990423522e-05 0.00011598686428848648
213 5.95823623195102e-06 1.2419981349376386e-05 3.642386230007233e-05 0.00018891197122394843
214 6.730251349451599e-06 1.4284740489367564e-05 3.5413443060350325e-05 0.00018955175321921924
215 2.2070297183263143e-05 2.795981598802122e-05 3.8550954300609064e-05 0.00017846254254805238
216 2.0545557337103837e-05 2.6796035506260196e-05 3.854588269269765e-05 0.00015775787750504922
217 2.719119656879876e-06 8.003480261531415e-06 4.378729454501684e-05 0.0001499282973995708
218 3.724768288804192e-06 1.3184835132684647e-05 4.395840023618813e-05 0.0001389341145993095
219 2.116160675347256e-05 3.779391817826383e-05 5.0472646980326275e-05 7.917420437919542e-05
220 1.976962380734193e-05 3.788599780418789e-05 5.1963437188606854e-05 9.83425688139139e-05
221 7.97054080137194e-06 1.9410139589837172e-05 4.137948110494172e-05 0.00011559141787553795
222 8.748264874958167e-06 1.4911829237629348e-05 3.963687154329154e-05 0.00010832213574463179
223 1.6279870126978402e-05 2.965534010712645e-05 2.8942854868208023e-05 9.824364337240876e-05
224 1.4387620133282653e-05 2.7586591889727785e-05 2.9863517992501087e-05 7.311371969065394e-05
225 9.357587516745092e-06 1.155629481985887e-05 2.6267311793892745e-05 0.00014851515771863166
226 9.205430649528168e-06 1.1284787395426932e-05 2.6550560249805066e-05 0.00015832623851586014
227 1.7843254959792887e-05 3.152560951380501e-05 5.047343028796725e-05 0.0001799556993742346
228 1.6955769303717005e-05 3.0364890249656717e-05 5.046066050184983e-05 0.00018606535283471892
229 4.7359327297602505e-06 7.204151447615104e-06 6.310121654096168e-05 0.000142346229109247
230 5.852651032256517e-06 7.939325005867914e-06 6.275216234685743e-05 0.00015118443709316587
231 1.694504664262464e-05 2.919032779524766e-05 3.2912705094867434e-05 6.901554701987944e-05
232 1.657284709633e-05 2.8973926795461402e-05 3.2035139799657664e-05 7.15208591272054e-05
233 5.835576905366402e-06 8.18669839441899e-06 3.155121227249591e-05 8.391980695687806e-05
234 6.751202347055063e-06 8.93761195575049e-06 3.175175437197808e-05 8.617040056180247e-05
235 1.1931521943009393e-05 2.0778549358890785e-05 3.208770498719371e-05 0.00011655159510082225
236 1.2371253705123486e-05 2.1626963677690014e-05 3.142659068433584e-05 0.00012172043332991933
237 1.1011479119638068e-05 1.3614412677331877e-05 3.723013282430632e-05 0.00019213763090308866
238 1.2002139159306147e-05 1.4221848493756184e-05 3.892686058803996e-05 0.0001840774706476367
239 4.037948386326207e-06 1.0687749629978427e-05 5.00107684516804e-05 0.00013707527671236175
240 5.2035996843669e-06 1.2882306559824919e-05 4.983692078475155e-05 0.0001347964064964957
241 1.7064215090623058e-05 2.157210860409542e-05 3.857212186852976e-05 0.00011852194911610159
242 1.617526261799007e-05 2.0682537803295986e-05 3.666857945539004e-05 0.00011398412914820355
243 1.5931832022531012e-06 7.973403322369954e-06 2.2994390686315036e-05 6.98825529684699e-05
244 2.321304837904492e-06 1.0944631827825013e-05 2.432167884214298e-05 7.060736902997355e-05
245 1.630490621318259e-05 2.5594450904775634e-05 2.7131456645124175e-05 6.762886652011968e-05
246 1.4767827200223849e-05 2.056851049547781e-05 2.637464454169347e-05 6.982546600486916e-05
247 4.397668002087407e-06 6.869174844159609e-06 3.848792484750785e-05 0.00010037415597763388
248 4.7572002415119385e-06 7.462429862714615e-06 3.9446379621388417e-05 9.206808571582403e-05
249 1.3246687693757586e-05 2.241984716400136e-05 4.283991219455885e-05 7.332082947719698e-05


==> dat/Heisenberg_residual_norm.dat <==
1 0.6708921050300437 0.6708921050300432 0.6430017179411391 0.6430017179411394
2 0.6708921050300437 0.6708921050300432 0.6430017179411391 0.6430017179411394
3 0.3062538991395572 1.0142476848863455 0.4272183730143657 0.4052522331159053
4 0.39270024269193127 1.019548611173421 0.4079810421406276 0.42699689955247033
5 0.6140282601610834 0.484737363764942 0.30759277451544575 0.35075239918682244
6 0.28101874627857476 1.2218876897870814 0.3041968037258683 0.3535657900443064
7 0.4466468910409048 0.1846519351070059 0.2562664868408911 0.8637930139172666
8 0.4045800361537066 0.2268881022962566 0.2738571417732415 0.9256142080806166
9 0.23788793186588997 0.11340788992099916 0.2607342374416399 0.31470218662587557
10 0.19046326686048806 0.13996361921912007 0.45958400793136417 0.36573861465959695
11 0.13148316942114754 0.20791133240849338 0.43496846531418853 0.3191626038173429
12 0.13482949967143854 0.22692715341135317 0.27957015253840667 0.27852150160141553
13 0.035951230263606145 0.21578542070876083 0.37348341171792654 0.3345008929055365
14 0.03654265441933037 0.21454772712920817 0.3649355633310437 0.4954045291254727
15 0.013987111445559869 0.1705218023953891 0.3468409693925379 0.3470923451227545
16 0.014248515880185822 0.9493640065864904 0.44174688805078455 0.3603725633488361
17 0.06602651112027806 0.2559622096815345 0.2725786165108697 0.22908795798727705
18 0.06662267807051483 0.30435709214799855 0.27077445451011367 0.278786668208943
19 0.07786728086235231 0.20318624048850506 0.37063917574747635 0.37495290025034383
20 0.07829628727944467 0.190342992173899 0.32264996299929005 0.2576645008234541
21 0.04261538498860575 0.2648839725308061 0.1343918186522253 0.109724993254334
22 0.043127849656765534 0.2195766020133943 0.13677767370756053 0.13556104607095074
23 0.05944211008681428 0.12074526547855828 0.16517043325519926 0.1605801947231491
24 0.05496290306946593 0.12264997939894524 0.1840497038843492 0.12776269488678652
25 0.04230285303972879 0.05959699812712472 0.11161402520881275 0.1486856600209565
26 0.04518723494181399 0.058205671314885306 0.11175202218956348 0.1485374854083969
27 0.047894645028298065 0.10388376673909946 0.07677899663830458 0.1689830664875535
28 0.04412168016356573 0.11110116520198532 0.07631312447202422 0.17096328817586098
29 0.03379940561610258 0.11903451763945615 0.0566540345789441 0.15163595144409586
30 0.03887651205721429 0.11172967509939159 0.0555615609561277 0.13288101358580623
31 0.047940519531934345 0.08793150116166076 0.049545093312438046 0.14282720690238968
32 0.043303774115424964 0.08692140378585962 0.060618024555271016 0.1692182272149601
33 0.04430954413101089 0.05076325324004422 0.03369088401460881 0.12693923382250163
34 0.04605761202001367 0.050965623593993384 0.028715686017692563 0.15400673648505164
35 0.03914429745491852 0.035790769958750905 0.042877435869298236 0.4254965540669389
36 0.0362945171982064 0.035499397638267156 0.027336676932743557 0.4205333132218628
37 0.02353633603954225 0.05341438395838393 0.043270553571118975 0.36962028364356525
38 0.02387503700850211 0.043405987984608554 0.04552311948621465 0.32041331913338283
39 0.035820802962184595 0.03610193452265251 0.08069248693221237 0.31348367774598895
40 0.034901569018507744 0.039238530599324625 0.07734565121386935 0.3380410941003758
41 0.02443867577152995 0.040850315521830785 0.0822474836543764 0.2002755188403949
42 0.025676831078810053 0.041901751962094475 0.07565744815163375 0.19884174856083842
43 0.025694528945514536 0.02853457023422325 0.08332056480971248 0.16733429220964094
44 0.024682950446603086 0.030214899266106345 0.07919827647697683 0.1728732747796568
45 0.0221160205208205 0.02909989452399466 0.08440625160043415 0.14166009482356423
46 0.021589565441260512 0.030825892777787533 0.06564810089884625 0.1748865111362952
47 0.022583075729304392 0.027283965426278436 0.028356673236890683 0.08927064803357304
48 0.02443507327339015 0.02617936918603102 0.029155417150867637 0.10202743331290927
49 0.01989659653649297 0.02418810740328995 0.020592072966325783 0.08918616267261419
50 0.01888631254820061 0.02483592005066535 0.020879641847303565 0.08988379808923772
51 0.01596668766987792 0.02525996061086216 0.010788905441664333 0.07977281161013888
52 0.016816201103086154 0.02559569902098572 0.012311968042380632 0.08285932723003195
53 0.00788597054055189 0.02755252560229645 0.021183885235129096 0.07437976226884753
54 0.00870717650696318 0.02498302733635293 0.032182936197484205 0.06196782672911185
55 0.020995237984685035 0.026390957056567677 0.029763662762923037 0.05664099471689376
56 0.02202683379577828 0.027595429676551653 0.02921350701190947 0.048333812651036825
57 0.016186668760220835 0.010605233504860432 0.02895634789402661 0.06978884502254121
58 0.01661769835608819 0.010231335595036745 0.027661709313587576 0.08076261729947957
59 0.01838764527711716 0.02493552775144425 0.02386231884640137 0.09754308281650574
60 0.019643634065815097 0.02666401476983105 0.027291110728466822 0.08101826990899877
61 0.015782848384758453 0.013530367040031134 0.02510857595145726 0.07393310462133046
62 0.01523321035046491 0.013093862148181472 0.02178407967514205 0.07704440012605106
63 0.02000965567110445 0.025021924660096468 0.02056758937239148 0.10491706914393685
64 0.020154723260690687 0.025850010126814302 0.01756113387849851 0.10506385557113777
65 0.015380556682381766 0.011342246913425403 0.016475768423861014 0.08562079600895434
66 0.01491997976269131 0.009262617534899832 0.015049635317771239 0.07872329732063328
67 0.015330454927893164 0.03173374196251206 0.021141248318103753 0.06754491942856833
68 0.014439730327883484 0.023165004925330898 0.018274183360100022 0.06340113902739662
69 0.016135629526294628 0.007788761539410218 0.02585123771981859 0.07000400084718435
70 0.016019170069823684 0.007667420351325371 0.026208148087182588 0.07001632438489627
71 0.017576362317352705 0.022791498425184756 0.023483501765819124 0.0487959274893964
72 0.01674538473104935 0.022405962613107382 0.022375277902830143 0.047165985591797736
73 0.013479452684669211 0.010146846211297357 0.016827981523178236 0.046891889044612514
74 0.013278819298968202 0.010216929198384059 0.017403606286221607 0.0436377481156812
75 0.01902897780974555 0.022211450355101896 0.01609241066303137 0.03390978392444273
76 0.018109463106698497 0.021709340975771905 0.016016647169405453 0.03316845855530904
77 0.012003182616593371 0.015002531641934852 0.008587340533167601 0.01803313301430526
78 0.012733369734570135 0.015234840004669478 0.009125976000749905 0.0169802518813732
79 0.01482441187529458 0.015454004026685477 0.019026896918349318 0.023675065842390708
80 0.014282889259101128 0.015622755428209876 0.018572339093714026 0.024473284965550696
81 0.010151166345969182 0.01413108228880846 0.017556658481772888 0.028566767585421322
82 0.011384569856209425 0.014017160293632043 0.017045554327687413 0.027998466187976974
83 0.013529023815695174 0.015074074857607457 0.017212985133409315 0.04676014972245214
84 0.01348187444272234 0.014291058597401075 0.01742216516245835 0.04873691153921765
85 0.010488957641918959 0.017397668262643724 0.012363013194964474 0.04009247468874057
86 0.01150486745799162 0.017083772053651133 0.01269128875912509 0.0375839114311714
87 0.010412559492800339 0.00937650264997421 0.013518464505209531 0.03309120982628216
88 0.011071459731309918 0.010335568225744572 0.013884756962972568 0.034580846726305375
89 0.01144779369276543 0.020219672802289347 0.018374763876860847 0.029201941473331234
90 0.012465705676252645 0.019828474862823502 0.018078607734869644 0.02712146371561382
91 0.011266039030254733 0.00889354854920016 0.017924053265876837 0.022845035013371297
92 0.011404189407352923 0.00966603174032268 0.017308404498040476 0.022780211783147937
93 0.010988485338420752 0.017501737410922476 0.014662129300372268 0.01868163133808716
94 0.01078124597895009 0.016506039875089917 0.014667677275736 0.019522924634045355
95 0.01006037155999991 0.007419820237295283 0.012643619958866668 0.028537296475742657
96 0.009745765938647968 0.008135517739496233 0.012723084945042627 0.028872543619991073
97 0.012997760769074256 0.017649411586897968 0.012814237447158339 0.02704443542361256
98 0.01237503864192996 0.01733870562043542 0.01282942991914845 0.02585461844679127
99 0.009179423917136675 0.012122378981441426 0.013690279585322738 0.0248393061755978
100 0.008606240222055188 0.011493728261778793 0.013405350246179032 0.024612401164625795
101 0.011198905705716968 0.01674089716676401 0.013951370592546189 0.023410569605465455
102 0.01072558882270527 0.016637492336445917 0.013767979154122239 0.02320309552186532
103 0.009220452624366228 0.0066432620804959845 0.01276997459355653 0.014116441405529978
104 0.009266263538669287 0.007055388645567572 0.012924761690900248 0.015887507919296655
105 0.009522991884880174 0.016582339480302716 0.010615946497660027 0.01879587639045478
106 0.009406995380587636 0.016532252529537314 0.010815256513163668 0.019746891805691006
107 0.009179337017157651 0.012548444349896647 0.009806535963122661 0.01913668690557767
108 0.009767264665973977 0.012448905877267187 0.010011578383105004 0.018488638544860037
109 0.008961823455749744 0.010820922852514103 0.014358845227265389 0.019756811301181634
110 0.0094041099550669 0.011411578984760133 0.014093072175285243 0.019584358487271167
111 0.008788995004407033 0.012776994379760796 0.013450085485890583 0.018245548932004002
112 0.009468042421206782 0.01360917001114744 0.013391086184711451 0.01763543080933363
113 0.007994193055564782 0.010986238236745683 0.010293245512930744 0.014647473926245809
114 0.008732039574525143 0.011002642022534167 0.010482490343200054 0.013246035523163618
115 0.007532035995702583 0.012671695732043575 0.009072265382544813 0.013135077960845964
116 0.007933157052554004 0.013245598527066279 0.009247022991472688 0.013707976612588673
117 0.008193968958020782 0.006857196332242128 0.011268405369899452 0.02505573385455522
118 0.008120539921752141 0.008079093845566994 0.01132102848475557 0.022314050091953835
119 0.007685764963754507 0.015946881839505146 0.013087496350581759 0.019973062363916712
120 0.007608070051678504 0.015192338223849699 0.012901146546849008 0.019871041548951994
121 0.00800823167582269 0.007786568114691326 0.011973026547398418 0.01723594895729637
122 0.007544966207589646 0.008744477448027147 0.011790213966797823 0.016959523140351686
123 0.008402415381223837 0.01348138998460162 0.010914733855422468 0.01564952260476885
124 0.007993382202214383 0.012797525303186452 0.011194550752109116 0.016500794500249303
125 0.006559456148320982 0.009570849094191515 0.008880835388462792 0.01299191906312266
126 0.005998998631788573 0.009230844415059674 0.0089133720503739 0.012953967397880657
127 0.00815540722618346 0.014042038189265079 0.007083346952040019 0.011666834203017038
128 0.00773467284308778 0.013486526184403358 0.007435858712354764 0.012760327413637597
129 0.007520342144487612 0.004490556854920042 0.0116888480640179 0.018480834549161457
130 0.007286220033752711 0.004969082412850544 0.011557565754328232 0.018527779022761794
131 0.006154290321135633 0.01338536032491016 0.012519116316871453 0.021532435490434945
132 0.0060563188672314 0.013033712377804511 0.012217005804031872 0.020868526051819863
133 0.00822325807146405 0.01070856801639317 0.010888325987056812 0.019489027700317827
134 0.008443867648758884 0.010452766323301442 0.01110117685535802 0.01991516697206375
135 0.005711650554491354 0.009752902825452202 0.007998141123765514 0.016444083756993255
136 0.006064937187736476 0.009643124359574437 0.008097299487114346 0.016411370543647878
137 0.0075753931071938 0.009396539184371775 0.008822777656734927 0.016595624601657963
138 0.007649238001711353 0.010286711279639165 0.008865547126072678 0.016657299884998533
139 0.004668419026075715 0.01121616298485474 0.010328365173607934 0.013550629661323003
140 0.005601161890418356 0.010430681472615933 0.01017496556465616 0.013198207682291819
141 0.007948458330218254 0.010452597595988749 0.008734659623326582 0.01303900104784548
142 0.008303948617015366 0.01133437871952904 0.00859052225828296 0.01223957534495568
143 0.007184314659239736 0.006452242233259811 0.008713656604226417 0.014640932128590686
144 0.007396834876337919 0.006841555512789426 0.008927092335466328 0.014876445759000016
145 0.007327223661204169 0.012337025930454115 0.009736678714223648 0.016131449917104065
146 0.007281400339545919 0.011934883337365016 0.009648813904328675 0.016299927798516786
147 0.0070253685033721015 0.007793754061089921 0.006861389391073815 0.017145784224793303
148 0.006780642411110143 0.008116193595130895 0.0069587206985905715 0.017028727200882297
149 0.007895177271218558 0.009683456808491558 0.008030497751586886 0.013699879165349978
150 0.00771043370799649 0.009630104856045109 0.00789326425766407 0.013760112515227109
151 0.0061320658464285634 0.007685950188970428 0.008347145206831516 0.015229594144819657
152 0.005999517109823922 0.007997248178971614 0.008310829489553475 0.01539473352961317
153 0.0074329737354882335 0.01135741758001205 0.008032019213119627 0.01615630204157009
154 0.007082267462778615 0.010842780681432742 0.00805814142665585 0.015402339303552013
155 0.0075476377450349975 0.005350928788372386 0.006478723027043694 0.012851541725397285
156 0.007306414077625823 0.005811824398844948 0.006486512518663315 0.013079661448729634
157 0.0061974852117345465 0.010172327901392861 0.007483867370366112 0.018189609652403543
158 0.006112057253388128 0.010002698204159022 0.007595790364876071 0.019085517947952168
159 0.007343871989880082 0.0077283148663438266 0.00814380938471846 0.019651024591664117
160 0.007472307096798265 0.007641776672106638 0.007975637299064316 0.018555604602992146
161 0.004530762789241963 0.008172866598782504 0.008287555771813076 0.013781131624308357
162 0.0047985706159638 0.007971632338246892 0.008317690482085343 0.014003081418347668
163 0.007837405946353041 0.00779666980005939 0.004953834895999308 0.012675830094055379
164 0.00778264149172208 0.00799485558197116 0.005110482333334303 0.012873687517430914
165 0.0036334883121655693 0.007691794162996603 0.008933498946646135 0.013599748230310908
166 0.004356884801712811 0.006935821025452983 0.00890060579571756 0.013368431996941653
167 0.007453958951693122 0.008059153868182999 0.006684372849466628 0.014982277650635362
168 0.007489457683586089 0.008530760893996285 0.006743192876424845 0.015301957949797523
169 0.005253830908359942 0.0066653952917502144 0.00666685357405262 0.016097136290980103
170 0.005593468996940314 0.006218007184626526 0.006644064691631163 0.015914261907386033
171 0.006985693169765874 0.008929400619282385 0.007017545421412589 0.01553379032154161
172 0.006784219415159201 0.008546505855695836 0.007061359177498272 0.01517928199561229
173 0.005025445511699954 0.0065241587686858315 0.00660310384020063 0.013031971195251821
174 0.005147179690348023 0.006562453993549585 0.00655806363843797 0.012868804201538147
175 0.0074879592941272536 0.008366202553848668 0.005604551437236898 0.008794377632339565
176 0.007274444231061342 0.008089036470193416 0.005628885451146607 0.00894617184553551
177 0.004987212913824066 0.007527293368895971 0.006491524689463056 0.011932854505537431
178 0.005135676967163836 0.007645967981853072 0.0065810906654281956 0.012199312073306594
179 0.0069276211269814454 0.00915208512207205 0.007423234539629296 0.015361661576605826
180 0.006669246380995585 0.008913428401120688 0.00730411418094944 0.015402649661788384
181 0.005651578988803828 0.0055618606633696015 0.007255037659284762 0.016088461994055288
182 0.005567696572862874 0.00585165682947463 0.007320052255540837 0.015545204118030941
183 0.005599781165420005 0.007727876303193548 0.005718648150725476 0.013666172168581743
184 0.005587335795035195 0.00842916522009215 0.005733353147633448 0.012917120450027516
185 0.006567817875949427 0.008819325957038555 0.005866370786821116 0.009405607581908193
186 0.006594841975146478 0.008539224533553857 0.005882332295280718 0.009545413598158435
187 0.00396645028467503 0.005996546293563581 0.007345654100155311 0.011702498347472548
188 0.004278922346510766 0.006892867009457341 0.0072809052980635095 0.011664624155102957
189 0.007334590049565068 0.00789873113453917 0.0058494481282352 0.010774499746977088
190 0.00719402919735691 0.008316053596888282 0.0058784599623545805 0.011274508997056374
191 0.0031101393886099923 0.007528314867763246 0.005779948485313977 0.012862775068960313
192 0.0036361616117496238 0.007218319826722946 0.005914559633136128 0.012632688674732053
193 0.006862162912186971 0.008409239092545042 0.006627236689980122 0.014182845595181126
194 0.006746340550052016 0.008552338826880775 0.006471596534633008 0.01334779207391843
195 0.0039012947898786096 0.0045519233713838874 0.005706605399864678 0.009921770644929901
196 0.00429488396252496 0.004969544575240505 0.005805918924998733 0.010406103233271383
197 0.006597112786074634 0.009296808139348911 0.0061867327311681646 0.007831104984583498
198 0.006334458351134651 0.008771382236951118 0.00614186404808937 0.0076851441015520425
199 0.004228350403357771 0.006121596211243066 0.006152566789750179 0.008835664200111665
200 0.004349956246255485 0.005949496255287638 0.006166160796979264 0.009088511092905024
201 0.006522581945935004 0.007167083087042681 0.005950942527912947 0.011251253672139885
202 0.006304533450296351 0.006893223915245967 0.005964239348384103 0.01153515376092223
203 0.003535165772592771 0.006481496162471881 0.004856107540581382 0.01086069010238298
204 0.0038113419604990906 0.006414798557885739 0.004814498247079415 0.010322048950704247
205 0.006166724390107906 0.008126117603182858 0.0057096182626191335 0.011127034692064728
206 0.006027722115795172 0.007817773748782729 0.00576434189814593 0.010850414282161996
207 0.004221139597115111 0.004798108033788926 0.006922264921976547 0.010785566065261917
208 0.004354363933381 0.004892202877372879 0.006814349332614345 0.010499526262795086
209 0.005060861546902513 0.007172934867686238 0.006169689490792119 0.008131039819466026
210 0.005133867718350915 0.007509108707783857 0.0062424707441202055 0.008488364983768239
211 0.005388400431813975 0.008333723564314728 0.004992469140906772 0.008478386707712202
212 0.005519903953087107 0.007875488884636449 0.005022987499528974 0.008910059125706634
213 0.0035737146193367863 0.004637827232840554 0.005439764520181017 0.010551431422640149
214 0.0037976502950613487 0.005018021794141195 0.00531125215796351 0.010411290602385381
215 0.006079182068388093 0.006713759532972201 0.00533369822151966 0.008884063333871784
216 0.005896551542495773 0.006611928878901282 0.005350318334305556 0.008786327578954622
217 0.002200746347724815 0.00344806217113565 0.00513169683290002 0.010745442328311662
218 0.0026230059674188346 0.004236643988889442 0.00517608248429818 0.010226590841892176
219 0.00622380908189606 0.007841775118420796 0.005695785912178082 0.007250735124150013
220 0.006011930394580761 0.007764637332119705 0.005779209920368502 0.008022194001713953
221 0.003198234070014516 0.004299649408376126 0.0051471777114452675 0.010033919784466716
222 0.0034148031892968474 0.004098234433039067 0.005052126032456106 0.009991270600593358
223 0.00581554176854571 0.0074330854930411165 0.0050755936071349185 0.008360998614441069
224 0.005455153226996652 0.007133194814245388 0.005102358369923544 0.007870785400934648
225 0.0034129157612556977 0.003800407793526144 0.00417331090590405 0.008863880186153634
226 0.0034348377781601106 0.0037691857350357137 0.0042519330472179226 0.009390442318622327
227 0.005898314549600985 0.007773644949214423 0.0057149114335794966 0.011417758499448153
228 0.00567139751354015 0.007566179850248502 0.0057192818765063845 0.01120411043293483
229 0.002717295290714991 0.0031554401988662505 0.006490207480734567 0.0098996522912411
230 0.0030552077373256262 0.003380843407762741 0.006462413171539294 0.010089238836349818
231 0.005437518907431068 0.007078904221674491 0.004172993936100138 0.007180556761643755
232 0.005361007473188873 0.00702829057837142 0.004146246807466841 0.0074018644056382706
233 0.0033148809629194717 0.0037579556140178096 0.005352455557832806 0.008887730737124528
234 0.0035963928139294034 0.003979729363610997 0.005326454203471787 0.009030277826246718
235 0.004545649599664491 0.006025936512228943 0.004878499232021163 0.008494994123470486
236 0.004666429099980304 0.006181781241597741 0.004872442489472028 0.00844099438530218
237 0.004413057106217932 0.004906799946999697 0.004845017249619769 0.011143196378789815
238 0.004628595748618671 0.0050718459244360045 0.004956848345295056 0.01087837760397427
239 0.002801638943164554 0.004261003369142826 0.005613230805898632 0.008555588957573744
240 0.0031820798205216246 0.004685794759690816 0.005572155059778191 0.008702044716400542
241 0.005438913658443243 0.005997720991686856 0.005093378122285763 0.009725700692840341
242 0.005327516816458693 0.0059040253011373054 0.005003816192796158 0.009412615616018586
243 0.0016976948842625063 0.0034015114038560574 0.00438470408095632 0.0076484599278736284
244 0.0020877675124122206 0.0039221503846757514 0.004467949476688972 0.0079424462076831
245 0.005501738617481687 0.006622874445653681 0.00464065572370318 0.007389747538689319
246 0.005218108070125538 0.00614881882430972 0.004605937405725538 0.007627878539485242
247 0.0023250539752881732 0.002942734849453904 0.004846131890615991 0.008985219370757833
248 0.002448854932797367 0.0031220772033093104 0.004876253356736417 0.008416697412342277
249 0.005237248840585792 0.006486728787018622 0.0052574044510157935 0.007146454168294722


==> dat/LiH-n0.001-o30.dat <==
15 0.0116153280667266 0.0104964439466411 0.0104964439466411
30 0.0012778791625685 0.00262835141337625 0.000554455893324146
45 0.00130214590250866 0.000578200333322343 1.62401599358918
60 0.00067381423287749 0.000160371702031981 1.19224394152143
75 0.000173411448162852 0.000238457823870775 1.29296636489106
90 0.000726262633429897 0.000294099569968509 1.24722324319875
105 0.000306313377569367 0.000199902445402245 1.32794946405051
120 0.000429759077514191 1.4377837173285e-05 1.31026089036627
135 0.000378930826755663 7.73303365004807e-05 1.62401599358918
150 0.000201459891934874 6.35039318463981e-05 1.31084940712111
165 0.000275069629379843 0.000185134351768923 1.62401599358918
180 0.000438117925599002 0.000146002207175755 1.62401599358918
195 0.000322788288531939 8.45522140249244e-05 1.2477781829604
210 0.000309017438311798 4.75702099063113e-05 1.62401599358918
225 0.000264422099753858 5.71419795392103e-05 1.86405436277681e-05
240 0.000228296158896413 4.78157222421061e-05 1.62401599358918
255 0.000187146285435702 2.20979869194338e-05 1.02991093395843e-05
270 0.000156658418548616 3.54088468590419e-06 1.62401599358918
285 0.000142007018903101 1.15736358132779e-05 1.62401599358918
300 0.000127309704575751 1.24145062105896e-05 1.53980841428591e-05
315 0.000135170893608816 2.44285340631478e-05 1.51582146390439e-05
330 0.000130227226764035 2.32649624383185e-05 1.62401599358918
345 0.000110753396969088 1.68381370446724e-05 1.4469284051799e-05
360 9.0632496489107e-05 1.85310172913233e-05 1.29652486169363e-05
375 9.91329527035845e-05 1.61415541022336e-05 1.07916133202934e-05
390 7.81749883547178e-05 6.52797348088541e-06 6.88068591081503e-06
405 8.14100883044233e-05 1.75965128104139e-05 4.19259639450331e-06
420 7.38489882845528e-05 1.26041950228029e-05 4.50438418120314e-06
435 7.34718319819194e-05 1.65758932073601e-05 3.70209136768551e-06
450 6.76554785101757e-05 1.74666875114582e-05 2.3250855996082e-06
465 6.37384605521873e-05 1.61726842513588e-05 4.29998442896817e-06
480 5.69273436283879e-05 1.06062488267611e-05 2.28970678506357e-06
495 6.20347056514703e-05 1.73584813705219e-05 1.54380435546386e-07
510 5.49366987474542e-05 1.48312616499169e-05 1.23332885060279e-06
525 4.70338156688399e-05 1.21063260021259e-05 5.18381147784908e-07
540 4.59183847070221e-05 8.93083259967398e-06 3.41303216799815e-08
555 4.28378471415414e-05 5.04438703963217e-06 9.03689224784898e-07
570 4.40697533043988e-05 1.13160686456837e-05 9.18955414874745e-07
585 4.29255819920371e-05 1.18371416828467e-05 2.18687549846663e-07
600 3.91809686366429e-05 1.0235063268027e-05 2.87990760128309e-07
615 3.6696904210487e-05 1.03342236830173e-05 1.99284226276575e-06
630 4.10326804889394e-05 1.27522088728682e-05 4.05855955598611e-06
645 3.43476917574748e-05 8.63338915912948e-06 1.74042776457384e-06
660 3.56206423841599e-05 1.07359135288476e-05 2.85836517299742e-06
675 3.41127197618363e-05 8.9963159890516e-06 2.10839725944822e-06
690 3.10577611717378e-05 8.94591327416094e-06 2.98645734453373e-06
705 3.05875663304533e-05 9.70833075975008e-06 2.70495125320735e-06
720 3.03756471762284e-05 9.90175355930489e-06 2.98750086535904e-06
735 2.85708517981931e-05 7.35427449427561e-06 2.87324981407266e-06
750 2.9651421286303e-05 9.62684341487829e-06 2.97377740743343e-06


==> dat/LiH-n0.001-o60.dat <==
15 0.00374866364054149 0.00342918251462265 0.00342918251462265
30 0.000878964822106809 0.00111034102640239 0.000272132184791829
45 0.000874097758087444 0.000295994428492818 0.000164376772348263
60 0.00100899186254999 0.000175030868296844 1.62401599358918
75 0.000707482403383253 0.000175448967425496 4.96953760897867e-05
90 0.000611380810616069 0.000185139521176936 1.62401599358918
105 0.000404898025378131 0.000102319984614851 4.57228357717554e-05
120 0.000271804537169018 3.90229872380132e-05 1.94468918177648e-05
135 0.000211505634583276 5.38376451917344e-05 6.45105137309088e-07
150 0.00018093415300946 3.06579448992039e-05 1.25497579137601e-05
165 0.00016142063967628 3.98459799964002e-05 1.50942482761707e-05
180 0.000141257851700161 4.08808014942252e-05 1.49989786706328e-05
195 0.0001077394132043 1.65679190953227e-05 8.77037189894736e-06
210 9.74118507670596e-05 1.97052208985582e-05 1.2592931426525e-06
225 8.13543254896132e-05 1.39891453212471e-05 4.51149630720238e-06
240 7.02121795814747e-05 1.47044369409599e-05 2.92251786326858e-06
255 5.74187725721487e-05 4.50594692047446e-06 1.83020802069223e-07
270 4.79994112243531e-05 2.69063123781166e-06 3.19999411857452e-07
285 4.25809109252384e-05 2.9184046574926e-06 1.62401599358918
300 3.80568591200614e-05 3.46528270434021e-06 3.91473686178756e-06
315 4.00580804260642e-05 9.2491717964549e-06 2.10397656452699e-06
330 3.81394401323121e-05 6.98966718104543e-06 2.56191464487188e-07
345 3.22570013917556e-05 1.2185815167598e-05 5.43660332752438e-07
360 2.59427698470205e-05 1.12537878926844e-05 1.62401599358918
375 2.87040996678201e-05 1.28566888992765e-05 2.36744295811775e-06
390 2.25790942547377e-05 7.27490113128226e-06 3.00055010704625e-06
405 2.35400049142243e-05 1.16016926607898e-05 5.2356722513025e-07
420 2.15384659352225e-05 8.82876454788573e-06 2.44478139066473e-07
435 2.12759967421761e-05 8.96622806401126e-06 2.02477305855098e-06
450 1.94608739914059e-05 8.75194703020554e-06 1.27121497150995e-06
465 1.87358672025795e-05 8.64401033418005e-06 1.22277773684232e-07
480 1.67241823394448e-05 7.74767632982787e-06 5.19608208904287e-07
495 1.85464564683713e-05 9.0531205518829e-06 1.88452904659187e-06
510 1.63930618430896e-05 7.90758924473778e-06 1.00090952770415e-06
525 1.40668101042962e-05 7.40110336039379e-06 2.44461853249334e-06
540 1.38826767237532e-05 1.38826767237532e-05 1.38225351165033e-06
555 1.29856604171863e-05 1.29856604171863e-05 8.69542253312261e-07
570 1.31643160390382e-05 1.31643160390382e-05 1.54144045261262e-06
585 1.276051301069e-05 1.276051301069e-05 1.41968347833199e-06
600 1.17275870721301e-05 1.17275870721301e-05 1.81744889182767e-06
615 1.11162187454994e-05 1.11162187454994e-05 2.09660589867156e-06
630 1.25672471593674e-05 1.25672471593674e-05 2.82364057646589e-06
645 1.06656512599557e-05 1.06656512599557e-05 2.31382659521273e-06
660 1.10951121801151e-05 1.10951121801151e-05 3.09266289200139e-06
675 1.06634744252432e-05 1.06634744252432e-05 2.75722223541663e-06
690 9.64936134373318e-06 9.64936134373318e-06 2.47748912762802e-06
705 9.48308319159707e-06 9.48308319159707e-06 2.35167395068459e-06
720 9.4584450973656e-06 9.4584450973656e-06 2.60520891082194e-06
735 8.83660767847516e-06 8.83660767847516e-06 2.38552844855633e-06
750 9.13861915030623e-06 9.13861915030623e-06 2.34744350535721e-06


==> dat/TFIM_multi_dmd.dat <==
9.000000000000000000e+00 2.799968565644131857e+01
1.500000000000000000e+01 1.519150822545033996e+01
2.100000000000000000e+01 3.948556480877117636e+00
2.700000000000000000e+01 3.452745072154670414e+00
3.300000000000000000e+01 3.286828063338780304e+00
3.900000000000000000e+01 3.222628323628121016e+00
4.500000000000000000e+01 4.011647126072619834e-02
5.100000000000000000e+01 1.065866028357436157e+00
5.700000000000000000e+01 1.152203174941654140e+00
6.300000000000000000e+01 6.455378818388796125e-01
6.900000000000000000e+01 1.505125086043552329e+00
7.500000000000000000e+01 1.356553138666243274e+00
8.100000000000000000e+01 1.657880337387660497e-01
8.700000000000000000e+01 1.400894138693988378e+00
9.300000000000000000e+01 1.060461416676637070e+00
9.900000000000000000e+01 1.061852847669378930e+00
1.050000000000000000e+02 1.525802953138891138e-01
1.110000000000000000e+02 3.374674057330598331e-02
1.170000000000000000e+02 1.477044302523256858e-01
1.230000000000000000e+02 9.208029373382643767e-02
1.290000000000000000e+02 1.756408639138536953e-01
1.350000000000000000e+02 1.769743855455924997e-01
1.410000000000000000e+02 3.425411751153992768e-01
1.470000000000000000e+02 1.255801072214421665e-01
1.530000000000000000e+02 2.064963538428660483e-01
1.590000000000000000e+02 7.604912857789805636e-02
1.650000000000000000e+02 2.357668696421600610e-04
1.710000000000000000e+02 3.958529584999791184e-02
1.770000000000000000e+02 6.496032839734332091e-03
1.830000000000000000e+02 1.310969302874686881e-01
1.890000000000000000e+02 3.940627942885454454e-02
1.950000000000000000e+02 1.038430918877263076e-01
2.010000000000000000e+02 1.315882041570885508e-01
2.070000000000000000e+02 2.124602514410835197e-01
2.130000000000000000e+02 1.649251568232755205e-01
2.190000000000000000e+02 2.179969947762760291e-02
2.250000000000000000e+02 5.190031998827294643e-03
2.310000000000000000e+02 1.531914056855884602e-02
2.370000000000000000e+02 2.776559892201067858e-03
2.430000000000000000e+02 1.776921608337317382e-02
2.490000000000000000e+02 1.253824078446809549e-02
2.550000000000000000e+02 5.428231138101769979e-03
2.610000000000000000e+02 8.332173887712098284e-03
2.670000000000000000e+02 4.761945020821513959e-04
2.730000000000000000e+02 3.839119223814038261e-03
2.790000000000000000e+02 2.903987042444652628e-03
2.850000000000000000e+02 5.290543248054091138e-03
2.910000000000000000e+02 8.146892186808320745e-04
2.970000000000000000e+02 7.672335443238458214e-05
3.030000000000000000e+02 3.335852484478461517e-03
3.090000000000000000e+02 6.878971187050402166e-06
3.150000000000000000e+02 3.619847779537748952e-04
3.210000000000000000e+02 5.283195667276308289e-04
3.270000000000000000e+02 1.078174091160708642e-03
3.330000000000000000e+02 1.212701397268933003e-04
3.390000000000000000e+02 7.935693325494675007e-04
3.450000000000000000e+02 5.435479090416890017e-05
3.510000000000000000e+02 3.707723825255279161e-04
3.570000000000000000e+02 1.162281455098088454e-04
3.630000000000000000e+02 1.310847046803482185e-01
3.690000000000000000e+02 4.942722538393997902e-05
3.750000000000000000e+02 3.053965182526194501e-05
3.810000000000000000e+02 3.112537089207044439e-05
3.870000000000000000e+02 8.626647856497085179e-06
3.930000000000000000e+02 1.521424537446480231e-04
3.990000000000000000e+02 7.699524990464692051e-05
4.050000000000000000e+02 6.133761397821463649e-06
4.110000000000000000e+02 6.562802928692762191e-05
4.170000000000000000e+02 3.852415530672302039e-05
4.230000000000000000e+02 3.219224057188781565e-06
4.290000000000000000e+02 3.035148403706931468e-06
4.350000000000000000e+02 1.211724172495651064e-06
4.410000000000000000e+02 4.197608661834837603e-06
4.470000000000000000e+02 3.135657544479182466e-07
4.530000000000000000e+02 9.012672656629152392e-06
4.590000000000000000e+02 1.650447340438664915e-06
4.650000000000000000e+02 1.586466728477536743e-05
4.710000000000000000e+02 2.576442008683046031e-06
4.770000000000000000e+02 2.798428391050115908e-05
4.830000000000000000e+02 1.546435774581764264e-05
4.890000000000000000e+02 1.081016631107868358e-06
4.950000000000000000e+02 1.460780804439041960e-05
5.010000000000000000e+02 1.078859304454837770e-05
5.070000000000000000e+02 9.844269702846398013e-06
5.130000000000000000e+02 2.009423449050046539e-06
5.190000000000000000e+02 2.023119306516955322e-06
5.250000000000000000e+02 3.663195058533576969e-06
5.310000000000000000e+02 5.427461542440007952e-06
5.370000000000000000e+02 1.956920913914150362e-06
5.430000000000000000e+02 2.509643803209299392e-05
5.490000000000000000e+02 1.205291870529565836e-05
5.550000000000000000e+02 7.798772959568137648e-07
5.610000000000000000e+02 8.820796734425791297e-06
5.670000000000000000e+02 3.621166669111515970e-06
5.730000000000000000e+02 9.191119482377174160e-07
5.790000000000000000e+02 7.219712634017649599e-07
5.850000000000000000e+02 6.226871150707721864e-07
5.910000000000000000e+02 1.625777292485472448e-06
5.970000000000000000e+02 3.332734136783688045e-06


==> dat/TFIM_multi_uvqpe.dat <==
5.400000000000000000e+01 3.197324548930914556e+00
9.000000000000000000e+01 1.456965103773539383e+00
1.260000000000000000e+02 8.393493946066412636e-01
1.620000000000000000e+02 5.640378385861836152e-01
1.980000000000000000e+02 2.988810980667126471e-01
2.340000000000000000e+02 3.363924901310314519e-01
2.700000000000000000e+02 1.199911199491950353e-01
3.060000000000000000e+02 5.969422669171506324e-02
3.420000000000000000e+02 6.819905481994630037e-02
3.780000000000000000e+02 7.337809472520985532e-02
4.140000000000000000e+02 1.518610726371658060e-02
4.500000000000000000e+02 2.139692694576725632e-02
4.860000000000000000e+02 3.522675841199764644e-03
5.220000000000000000e+02 5.668953215050574583e-03
5.580000000000000000e+02 7.576672368803698742e-04
5.940000000000000000e+02 1.165274175938323152e-03
6.300000000000000000e+02 2.008167182869901018e-03
6.660000000000000000e+02 1.437296763871603845e-04
7.020000000000000000e+02 3.039884190141196700e-04
7.380000000000000000e+02 7.556336608800909077e-04
7.740000000000000000e+02 1.671238238277650723e-04
8.100000000000000000e+02 2.490297617769915883e-04
8.460000000000000000e+02 4.257712889915763019e-04
8.820000000000000000e+02 6.372010855295338948e-05
9.180000000000000000e+02 1.010386333236677373e-04
9.540000000000000000e+02 1.324846283273524558e-04
9.900000000000000000e+02 1.847833536087254062e-05
1.026000000000000000e+03 1.912008199139931644e-05
1.062000000000000000e+03 2.931661165181074758e-06
1.098000000000000000e+03 7.225949418096496576e-06
1.134000000000000000e+03 1.278508348598575331e-04
1.170000000000000000e+03 3.747384816456823380e-06
1.206000000000000000e+03 1.494543866000167219e-05
1.242000000000000000e+03 2.305453631869796183e-05
1.278000000000000000e+03 1.609506519805859227e-05
1.314000000000000000e+03 1.543105724415398409e-06
1.350000000000000000e+03 1.981129200202455713e-05
1.386000000000000000e+03 5.717305798473211757e-05
1.422000000000000000e+03 3.636766334967733147e-05
1.458000000000000000e+03 7.699620054651356530e-06
1.494000000000000000e+03 5.247601992307921866e-06
1.530000000000000000e+03 5.075995788750545676e-07
1.566000000000000000e+03 6.574146495241638251e-06
1.602000000000000000e+03 2.147392224306335281e-05
1.638000000000000000e+03 3.162896569707265116e-05
1.674000000000000000e+03 1.634629925166931487e-05
1.710000000000000000e+03 2.096939942337351660e-06
1.746000000000000000e+03 9.195492145012400643e-07
1.782000000000000000e+03 7.216811719925353779e-06
1.818000000000000000e+03 1.185947706894328887e-05
1.854000000000000000e+03 5.562027544902880616e-06
1.890000000000000000e+03 3.386241058751319011e-06
1.926000000000000000e+03 1.799858623807716913e-05
1.962000000000000000e+03 2.128654119914151409e-05
1.998000000000000000e+03 1.060815364948933710e-05
2.034000000000000000e+03 1.198582965378832083e-06
2.070000000000000000e+03 2.175776967430179210e-06
2.106000000000000000e+03 3.450239433986561526e-06
2.142000000000000000e+03 1.233850486557367707e-06
2.178000000000000000e+03 8.743787494443926357e-06
2.214000000000000000e+03 1.814564178490122052e-05
2.250000000000000000e+03 4.019008771234870936e-06
2.286000000000000000e+03 4.206896441593608013e-07
2.322000000000000000e+03 3.456344062055336037e-06
2.358000000000000000e+03 2.370931996735146727e-06
2.394000000000000000e+03 1.496130063305510233e-06
2.430000000000000000e+03 4.020413900279967787e-06
2.466000000000000000e+03 5.021984784640170578e-07
2.502000000000000000e+03 4.251612835916064603e-06
2.538000000000000000e+03 3.299201471888246650e-06
2.574000000000000000e+03 5.447815621331840806e-06
2.610000000000000000e+03 2.012439197158830733e-06
2.646000000000000000e+03 2.481203576856288382e-06
2.682000000000000000e+03 7.987175804730064953e-07
2.718000000000000000e+03 4.655276545872904794e-06
2.754000000000000000e+03 2.823730555168554628e-06
2.790000000000000000e+03 2.729009885758566507e-06
2.826000000000000000e+03 2.515897109893963990e-06
2.862000000000000000e+03 1.816594369565499004e-06
2.898000000000000000e+03 4.203384873800174169e-06
2.934000000000000000e+03 3.457756933725441056e-06
2.970000000000000000e+03 2.912910777133086785e-06
3.006000000000000000e+03 3.399173876336117174e-06
3.042000000000000000e+03 2.146622189492470290e-06
3.078000000000000000e+03 3.726586901188862779e-06
3.114000000000000000e+03 4.632645531644664504e-06
3.150000000000000000e+03 1.191497513356891535e-06
3.186000000000000000e+03 1.631719900133428399e-06
3.222000000000000000e+03 3.071285357272353982e-06
3.258000000000000000e+03 1.198068630972463003e-06
3.294000000000000000e+03 2.169398921598383607e-06
3.330000000000000000e+03 4.139282999797662961e-06
3.366000000000000000e+03 5.989644398117116404e-07
3.402000000000000000e+03 2.368929579475125059e-06
3.438000000000000000e+03 7.550151812304768009e-07
3.474000000000000000e+03 2.068921190296326644e-06
3.510000000000000000e+03 1.615862669112920356e-06
3.546000000000000000e+03 1.479285735679274466e-06
3.582000000000000000e+03 2.860576520630763134e-06


==> dat/qcelsCr2_HF_eps0.01.dat <==
2.000000000000000000e+00 4.983358830694216701e-01
4.000000000000000000e+00 5.400909403216021948e-02
6.000000000000000000e+00 1.086645796592215080e-01
8.000000000000000000e+00 4.865586212403489458e-02
1.000000000000000000e+01 4.663509055339790099e-02
1.200000000000000000e+01 4.293884697394059757e-02
1.400000000000000000e+01 2.852520122252398885e-02
1.600000000000000000e+01 2.878443938042203609e-02
1.800000000000000000e+01 2.656101550234924932e-02
2.000000000000000000e+01 2.126104508993676909e-02
2.200000000000000000e+01 2.396334415972131010e-02
2.400000000000000000e+01 2.280210458367960130e-02
2.600000000000000000e+01 2.262658655123225143e-02
2.800000000000000000e+01 2.131204150295103183e-02
3.000000000000000000e+01 1.773495180284400535e-02
3.200000000000000000e+01 1.508131623048254710e-02
3.400000000000000000e+01 1.254192431573651276e-02
3.600000000000000000e+01 1.114059520946525557e-02
3.800000000000000000e+01 9.594321780855032816e-03
4.000000000000000000e+01 8.648466910048968961e-03
4.200000000000000000e+01 8.437557519652917962e-03
4.400000000000000000e+01 7.631824680259286994e-03
4.600000000000000000e+01 7.608844709059352056e-03
4.800000000000000000e+01 7.384076929409720026e-03
5.000000000000000000e+01 7.533258855692556884e-03
5.200000000000000000e+01 8.319262457404150157e-03
5.400000000000000000e+01 7.551786789097578514e-03
5.600000000000000000e+01 7.110450577756762501e-03
5.800000000000000000e+01 6.664788736253135330e-03
6.000000000000000000e+01 6.043229424796380152e-03
6.200000000000000000e+01 5.909258481991462066e-03
6.400000000000000000e+01 5.792871333460658176e-03
6.600000000000000000e+01 5.404066512210130985e-03
6.800000000000000000e+01 5.011080513602719604e-03
7.000000000000000000e+01 4.533883456486131718e-03
7.200000000000000000e+01 3.927738576257308427e-03
7.400000000000000000e+01 3.326404543028581556e-03
7.600000000000000000e+01 3.111578429373231675e-03
7.800000000000000000e+01 2.980519406806966635e-03
8.000000000000000000e+01 2.957214459614260823e-03
8.200000000000000000e+01 3.099024971157245036e-03
8.400000000000000000e+01 2.853950103184690456e-03
8.600000000000000000e+01 2.827917963136971757e-03
8.800000000000000000e+01 2.742003198332539863e-03
9.000000000000000000e+01 2.544473587262288065e-03
9.200000000000000000e+01 2.580567117867261281e-03
9.400000000000000000e+01 2.622289776995170765e-03
9.600000000000000000e+01 2.476602181097275687e-03
9.800000000000000000e+01 2.303302652646597917e-03
1.000000000000000000e+02 2.125404767667940509e-03
1.020000000000000000e+02 1.883467799385360637e-03
1.040000000000000000e+02 1.603228443357234984e-03
1.060000000000000000e+02 1.508073533574226001e-03
1.080000000000000000e+02 1.334312101739289561e-03
1.100000000000000000e+02 1.187663584597734197e-03
1.120000000000000000e+02 1.077470628578523076e-03
1.140000000000000000e+02 9.813245416974124020e-04
1.160000000000000000e+02 9.544254659553862109e-04
1.180000000000000000e+02 1.078929901545342242e-03
1.200000000000000000e+02 1.051152892353842804e-03
1.220000000000000000e+02 1.118506484175859142e-03
1.240000000000000000e+02 1.114497588298542577e-03
1.260000000000000000e+02 1.059387036857297121e-03
1.280000000000000000e+02 1.009488327099690008e-03
1.300000000000000000e+02 9.883012211695570842e-04
1.320000000000000000e+02 9.540623374360619356e-04
1.340000000000000000e+02 9.098733376645444992e-04
1.360000000000000000e+02 8.763160766863100021e-04
1.380000000000000000e+02 8.256853335827221479e-04
1.400000000000000000e+02 7.424009450767973589e-04
1.420000000000000000e+02 6.614059977342215228e-04
1.440000000000000000e+02 6.639807021888420070e-04
1.460000000000000000e+02 6.434160935193136656e-04
1.480000000000000000e+02 7.223603322464701524e-04
1.500000000000000000e+02 7.594910184629076856e-04
1.520000000000000000e+02 8.123089512087519311e-04
1.540000000000000000e+02 8.114170587599928977e-04
1.560000000000000000e+02 7.666557901608332323e-04
1.580000000000000000e+02 7.621176965210067593e-04
1.600000000000000000e+02 7.708575690249800305e-04
1.620000000000000000e+02 7.894595491125577834e-04
1.640000000000000000e+02 7.779745928505170122e-04
1.660000000000000000e+02 7.004113265136880078e-04
1.680000000000000000e+02 6.770199990311243782e-04
1.700000000000000000e+02 5.830145791900497336e-04
1.720000000000000000e+02 5.326056243427354031e-04
1.740000000000000000e+02 5.346595405868654650e-04
1.760000000000000000e+02 4.985045910429036211e-04
1.780000000000000000e+02 4.977969678280558729e-04
1.800000000000000000e+02 4.952346880950304940e-04
1.820000000000000000e+02 4.775318161762757670e-04
1.840000000000000000e+02 4.569674257238325607e-04
1.860000000000000000e+02 4.617303243467875862e-04
1.880000000000000000e+02 4.781546980369323499e-04
1.900000000000000000e+02 4.554540374991012568e-04
1.920000000000000000e+02 4.115923560477595389e-04
1.940000000000000000e+02 4.039539413884422696e-04
1.960000000000000000e+02 3.405636950435612237e-04
1.980000000000000000e+02 2.908619664635282449e-04
2.000000000000000000e+02 2.329419903878419864e-04
2.020000000000000000e+02 2.244511039982887909e-04
2.040000000000000000e+02 2.044276899541086294e-04
2.060000000000000000e+02 1.992929347230144052e-04
2.080000000000000000e+02 1.918499741144958390e-04
2.100000000000000000e+02 2.112368489810647926e-04
2.120000000000000000e+02 2.305814462261003886e-04
2.140000000000000000e+02 2.586971033045496002e-04
2.160000000000000000e+02 2.797189616543251079e-04
2.180000000000000000e+02 3.055471454555888514e-04
2.200000000000000000e+02 3.289840541251076006e-04
2.220000000000000000e+02 3.271962152419536848e-04
2.240000000000000000e+02 3.287503201117884170e-04
2.260000000000000000e+02 3.050472537255260173e-04
2.280000000000000000e+02 3.000841844690054958e-04
2.300000000000000000e+02 2.981238216531603507e-04
2.320000000000000000e+02 3.105136390541906959e-04
2.340000000000000000e+02 3.165824176756051878e-04
2.360000000000000000e+02 3.154037559703086664e-04
2.380000000000000000e+02 3.149050716582880625e-04
2.400000000000000000e+02 3.121710461623074056e-04
2.420000000000000000e+02 2.946025504283060524e-04
2.440000000000000000e+02 3.220298574730632462e-04
2.460000000000000000e+02 3.353082648063498441e-04
2.480000000000000000e+02 3.405350170433130413e-04
2.500000000000000000e+02 3.296156008850159602e-04
2.520000000000000000e+02 3.005013499137555786e-04
2.540000000000000000e+02 2.808043562582584118e-04
2.560000000000000000e+02 2.569669046169592141e-04
2.580000000000000000e+02 2.409015864830377966e-04
2.600000000000000000e+02 2.255026019057473680e-04
2.620000000000000000e+02 2.020250722710816612e-04
2.640000000000000000e+02 1.952183423228614502e-04
2.660000000000000000e+02 1.749950416645088935e-04
2.680000000000000000e+02 1.571999772061971840e-04
2.700000000000000000e+02 1.577143365885564936e-04
2.720000000000000000e+02 1.489977513607670847e-04
2.740000000000000000e+02 1.618146830739577004e-04
2.760000000000000000e+02 1.647279500192644385e-04
2.780000000000000000e+02 1.751330310186602205e-04
2.800000000000000000e+02 1.835670350223604316e-04
2.820000000000000000e+02 1.763465840337359732e-04
2.840000000000000000e+02 1.741769534610246046e-04
2.860000000000000000e+02 1.661469228391660238e-04
2.880000000000000000e+02 1.662866044649531075e-04
2.900000000000000000e+02 1.697542220713415552e-04
2.920000000000000000e+02 1.523270177187163125e-04
2.940000000000000000e+02 1.496793447090181397e-04
2.960000000000000000e+02 1.420468028892655176e-04
2.980000000000000000e+02 1.489161288550827948e-04
3.000000000000000000e+02 1.634421365094939195e-04
3.020000000000000000e+02 1.628835614234614370e-04
3.040000000000000000e+02 1.729964848476395710e-04
3.060000000000000000e+02 1.773275560411541655e-04
3.080000000000000000e+02 1.738147481273970003e-04
3.100000000000000000e+02 1.840002778694042982e-04
3.120000000000000000e+02 1.894981729063027948e-04
3.140000000000000000e+02 1.932136122865078126e-04
3.160000000000000000e+02 1.887017243919673036e-04
3.180000000000000000e+02 1.844666769683897306e-04
3.200000000000000000e+02 1.841451209654554051e-04
3.220000000000000000e+02 1.641117861360961224e-04
3.240000000000000000e+02 1.531703859678325091e-04
3.260000000000000000e+02 1.389798697198574512e-04
3.280000000000000000e+02 1.359106131273507751e-04
3.300000000000000000e+02 1.411099364863063559e-04
3.320000000000000000e+02 1.395534910970654358e-04
3.340000000000000000e+02 1.380005952803935751e-04
3.360000000000000000e+02 1.371848226808784104e-04
3.380000000000000000e+02 1.282363284506807396e-04
3.400000000000000000e+02 1.280908172142110443e-04
3.420000000000000000e+02 1.279508365081200353e-04
3.440000000000000000e+02 1.382737191103653124e-04
3.460000000000000000e+02 1.368222162287053634e-04
3.480000000000000000e+02 1.373784399608514266e-04
3.500000000000000000e+02 1.307478741354509404e-04
3.520000000000000000e+02 1.209938226064898275e-04
3.540000000000000000e+02 1.170349139238185054e-04
3.560000000000000000e+02 1.110858993230895067e-04
3.580000000000000000e+02 1.016931679654887164e-04
3.600000000000000000e+02 9.467178366165092743e-05
3.620000000000000000e+02 8.287385909157678481e-05
3.640000000000000000e+02 7.954560762028516682e-05
3.660000000000000000e+02 8.006065043836137717e-05
3.680000000000000000e+02 7.520385908396668903e-05
3.700000000000000000e+02 7.823146751583063153e-05
3.720000000000000000e+02 8.393206655907697086e-05
3.740000000000000000e+02 8.952466091488696517e-05
3.760000000000000000e+02 8.738401052754650174e-05
3.780000000000000000e+02 8.545707726318669856e-05
3.800000000000000000e+02 8.443280845870584515e-05
3.820000000000000000e+02 8.288171092671305573e-05
3.840000000000000000e+02 8.463481993994829771e-05
3.860000000000000000e+02 8.876732661991736356e-05
3.880000000000000000e+02 8.516735407047921406e-05
3.900000000000000000e+02 8.708868580462129352e-05
3.920000000000000000e+02 8.052655871642481805e-05
3.940000000000000000e+02 8.220673437744019862e-05
3.960000000000000000e+02 8.607418438732656360e-05
3.980000000000000000e+02 9.145413193689251835e-05
4.000000000000000000e+02 1.081906284257616975e-04
4.020000000000000000e+02 1.143353999329560917e-04
4.040000000000000000e+02 1.198680053194424081e-04
4.060000000000000000e+02 1.270319269382018379e-04
4.080000000000000000e+02 1.289725326186373839e-04
4.100000000000000000e+02 1.318565104665760112e-04
4.120000000000000000e+02 1.326072066552066726e-04
4.140000000000000000e+02 1.289227624961664228e-04
4.160000000000000000e+02 1.245366664516537258e-04
4.180000000000000000e+02 1.136559008518589248e-04
4.200000000000000000e+02 1.064008495709226429e-04
4.220000000000000000e+02 9.514738616491843104e-05
4.240000000000000000e+02 8.782579473951830195e-05
4.260000000000000000e+02 7.666710460424224979e-05
4.280000000000000000e+02 7.060314599291980830e-05
4.300000000000000000e+02 6.749382760087824880e-05
4.320000000000000000e+02 6.582402224530355247e-05
4.340000000000000000e+02 5.964988322717447336e-05
4.360000000000000000e+02 6.131952205812462209e-05
4.380000000000000000e+02 5.470827176578919935e-05
4.400000000000000000e+02 5.584283149800193353e-05
4.420000000000000000e+02 5.750949596984962297e-05
4.440000000000000000e+02 5.955087661871312282e-05
4.460000000000000000e+02 5.583478900844489752e-05
4.480000000000000000e+02 4.974472374136229503e-05
4.500000000000000000e+02 4.743645853874396673e-05
4.520000000000000000e+02 4.655415987572170594e-05
4.540000000000000000e+02 5.076174179020788294e-05
4.560000000000000000e+02 4.971359763458722765e-05
4.580000000000000000e+02 4.636325241851059611e-05
4.600000000000000000e+02 4.492152642535081282e-05
4.620000000000000000e+02 5.109571389552174976e-05
4.640000000000000000e+02 5.081787711975014064e-05
4.660000000000000000e+02 6.219855051796541873e-05
4.680000000000000000e+02 6.935179043981214912e-05
4.700000000000000000e+02 7.377992377433652521e-05
4.720000000000000000e+02 7.527587106408060666e-05
4.740000000000000000e+02 7.718223239267714441e-05
4.760000000000000000e+02 7.684438512726864308e-05
4.780000000000000000e+02 7.640121564747379818e-05
4.800000000000000000e+02 7.409743941872823001e-05
4.820000000000000000e+02 7.535300707862885642e-05
4.840000000000000000e+02 7.519404375358790965e-05
4.860000000000000000e+02 7.639552070335592414e-05
4.880000000000000000e+02 7.422171675277332346e-05
4.900000000000000000e+02 7.187259891883387172e-05
4.920000000000000000e+02 7.004300004098283541e-05
4.940000000000000000e+02 6.741202771418810624e-05
4.960000000000000000e+02 7.548328744726782015e-05
4.980000000000000000e+02 7.381223094756919178e-05
5.000000000000000000e+02 7.496321228360277211e-05
5.020000000000000000e+02 7.725411294245121115e-05


==> dat/qcelsCr2_o0.05_eps0.001.dat <==
2.000000000000000000e+00 9.007196800874388565e-01
4.000000000000000000e+00 1.718686809060293585e+00
6.000000000000000000e+00 1.528164585372404849e+00
8.000000000000000000e+00 1.322795725932767175e+00
1.000000000000000000e+01 1.181050202391478621e+00
1.200000000000000000e+01 1.134710412553240344e+00
1.400000000000000000e+01 1.152962025953462089e+00
1.600000000000000000e+01 1.186947101879081590e+00
1.800000000000000000e+01 1.205452792926955619e+00
2.000000000000000000e+01 1.193574291829985423e+00
2.200000000000000000e+01 1.157600991787870903e+00
2.400000000000000000e+01 1.121512179723964442e+00
2.600000000000000000e+01 1.103693677294362185e+00
2.800000000000000000e+01 1.102056136533522412e+00
3.000000000000000000e+01 1.105672508940042320e+00
3.200000000000000000e+01 1.109021665067219331e+00
3.400000000000000000e+01 1.109035081657189670e+00
3.600000000000000000e+01 1.107522516042143357e+00
3.800000000000000000e+01 1.105703034122143658e+00
4.000000000000000000e+01 1.103116437396236327e+00
4.200000000000000000e+01 1.097442572510264336e+00
4.400000000000000000e+01 1.087988916570103770e+00
4.600000000000000000e+01 1.072968964202351660e+00
4.800000000000000000e+01 1.054086954741490834e+00
5.000000000000000000e+01 1.032901841716295399e+00
5.200000000000000000e+01 1.010460371926241496e+00
5.400000000000000000e+01 9.864292868472457343e-01
5.600000000000000000e+01 9.608891616319618079e-01
5.800000000000000000e+01 9.355608816505870395e-01
6.000000000000000000e+01 9.122143650617478006e-01
6.200000000000000000e+01 8.916785473572887977e-01
6.400000000000000000e+01 8.744681784675599756e-01
6.600000000000000000e+01 8.603242413449307957e-01
6.800000000000000000e+01 8.496756765010615720e-01
7.000000000000000000e+01 8.419318532265677169e-01
7.200000000000000000e+01 8.362167772306327018e-01
7.400000000000000000e+01 8.302724714833151776e-01
7.600000000000000000e+01 8.228658627332009479e-01
7.800000000000000000e+01 8.141011071251698095e-01
8.000000000000000000e+01 8.059724841071198576e-01
8.200000000000000000e+01 7.994329038108484164e-01
8.400000000000000000e+01 7.941185194355609989e-01
8.600000000000000000e+01 7.891110543301850244e-01
8.800000000000000000e+01 7.848367855871174470e-01
9.000000000000000000e+01 7.828836041682325497e-01
9.200000000000000000e+01 7.851142432940821925e-01
9.400000000000000000e+01 7.911476372173890104e-01
9.600000000000000000e+01 7.992868485250418376e-01
9.800000000000000000e+01 8.087097989822892297e-01
1.000000000000000000e+02 8.194709907803358062e-01
1.020000000000000000e+02 8.333622547583090512e-01
1.040000000000000000e+02 8.491466406550832735e-01
1.060000000000000000e+02 8.637189732065507775e-01
1.080000000000000000e+02 8.740916421381229595e-01
1.100000000000000000e+02 8.782460977325530216e-01
1.120000000000000000e+02 8.762233580008353950e-01
1.140000000000000000e+02 8.712534628663656244e-01
1.160000000000000000e+02 8.663043779604039374e-01
1.180000000000000000e+02 8.629882644495919797e-01
1.200000000000000000e+02 8.598116853601065479e-01
1.220000000000000000e+02 8.543573542012454780e-01
1.240000000000000000e+02 8.457312414716146032e-01
1.260000000000000000e+02 8.353102075331194643e-01
1.280000000000000000e+02 8.253210520384941518e-01
1.300000000000000000e+02 8.159340725698635000e-01
1.320000000000000000e+02 8.062338729851848962e-01
1.340000000000000000e+02 7.966600267794128332e-01
1.360000000000000000e+02 7.882577450574835831e-01
1.380000000000000000e+02 7.813587610460995814e-01
1.400000000000000000e+02 7.746698637884708027e-01
1.420000000000000000e+02 7.667960037540172413e-01
1.440000000000000000e+02 7.576774655008702286e-01
1.460000000000000000e+02 7.497561269144407126e-01
1.480000000000000000e+02 7.442547280268125842e-01
1.500000000000000000e+02 7.404179144298621562e-01
1.520000000000000000e+02 7.371394103399095954e-01
1.540000000000000000e+02 7.334863291727785617e-01
1.560000000000000000e+02 7.296904523908386286e-01
1.580000000000000000e+02 7.265443939637403759e-01
1.600000000000000000e+02 7.249412912381597573e-01
1.620000000000000000e+02 7.246412104661508202e-01
1.640000000000000000e+02 7.251957466736895785e-01
1.660000000000000000e+02 7.258443457211705141e-01
1.680000000000000000e+02 7.259911866077339848e-01
1.700000000000000000e+02 7.253303610842866123e-01
1.720000000000000000e+02 7.249007101860084346e-01
1.740000000000000000e+02 7.257339799578338413e-01
1.760000000000000000e+02 7.284344055075068214e-01
1.780000000000000000e+02 7.338745559692764209e-01
1.800000000000000000e+02 7.434450073981437868e-01
1.820000000000000000e+02 7.582013454622191784e-01
1.840000000000000000e+02 7.750177539176867914e-01
1.860000000000000000e+02 7.857593195229479743e-01
1.880000000000000000e+02 7.918691373956678881e-01
1.900000000000000000e+02 7.946222404523808347e-01
1.920000000000000000e+02 7.939991023070163134e-01
1.940000000000000000e+02 7.899716200077909756e-01
1.960000000000000000e+02 7.842074805688886707e-01
1.980000000000000000e+02 7.791743864287687948e-01
2.000000000000000000e+02 7.752813010126994309e-01
2.020000000000000000e+02 7.716692760943858476e-01
2.040000000000000000e+02 7.666022285102321865e-01
2.060000000000000000e+02 7.597695574832370458e-01
2.080000000000000000e+02 7.529151686876520699e-01
2.100000000000000000e+02 7.473259134909342460e-01
2.120000000000000000e+02 7.428912783590414515e-01
2.140000000000000000e+02 7.387076485840010642e-01
2.160000000000000000e+02 7.344812880768966101e-01
2.180000000000000000e+02 7.305409222210164089e-01
2.200000000000000000e+02 7.272599729218958142e-01
2.220000000000000000e+02 7.246643596717780023e-01
2.240000000000000000e+02 7.223361229509447368e-01
2.260000000000000000e+02 7.195485941630178628e-01
2.280000000000000000e+02 7.158709932839227852e-01
2.300000000000000000e+02 7.111960355887417817e-01
2.320000000000000000e+02 7.064397605176740980e-01
2.340000000000000000e+02 7.026858855355122557e-01
2.360000000000000000e+02 7.001937191152294293e-01
2.380000000000000000e+02 6.982879855174274342e-01
2.400000000000000000e+02 6.960114543254511954e-01
2.420000000000000000e+02 6.930628341189399855e-01
2.440000000000000000e+02 6.898840734859572610e-01
2.460000000000000000e+02 6.872248693373927964e-01
2.480000000000000000e+02 6.852796577901703046e-01
2.500000000000000000e+02 6.837182796824682329e-01
2.520000000000000000e+02 6.821614266343729582e-01
2.540000000000000000e+02 6.807904202103559621e-01
2.560000000000000000e+02 6.802314091777803551e-01
2.580000000000000000e+02 6.810498833559154308e-01
2.600000000000000000e+02 6.832284688200516154e-01
2.620000000000000000e+02 6.873803517875707314e-01
2.640000000000000000e+02 6.951046833626576271e-01
2.660000000000000000e+02 7.110420688346885676e-01
2.680000000000000000e+02 7.301600871782581992e-01
2.700000000000000000e+02 7.388350679647065489e-01
2.720000000000000000e+02 7.429429738565780372e-01
2.740000000000000000e+02 7.450052467188601479e-01
2.760000000000000000e+02 7.455985850500524981e-01
2.780000000000000000e+02 7.450174130374958015e-01
2.800000000000000000e+02 7.438761911319455855e-01
2.820000000000000000e+02 7.427863795027352944e-01
2.840000000000000000e+02 7.419051161753251744e-01
2.860000000000000000e+02 7.411091323563642197e-01
2.880000000000000000e+02 7.399195186792504320e-01
2.900000000000000000e+02 7.379922828370593102e-01
2.920000000000000000e+02 7.352928349785421425e-01
2.940000000000000000e+02 7.319801200869948676e-01
2.960000000000000000e+02 7.282181073621137868e-01
2.980000000000000000e+02 4.261137937552991056e-02
3.000000000000000000e+02 4.212339629319172135e-02
3.020000000000000000e+02 4.152314181360219902e-02
3.040000000000000000e+02 4.096003332666710295e-02
3.060000000000000000e+02 4.063270720451406942e-02
3.080000000000000000e+02 4.050694583099579554e-02
3.100000000000000000e+02 4.028260380420249642e-02
3.120000000000000000e+02 3.979441187809810987e-02
3.140000000000000000e+02 3.913449193846789409e-02
3.160000000000000000e+02 3.854115975936613092e-02
3.180000000000000000e+02 3.805121916295674950e-02
3.200000000000000000e+02 3.763870398729298600e-02
3.220000000000000000e+02 3.731036045177213434e-02
3.240000000000000000e+02 3.711088398350302631e-02
3.260000000000000000e+02 3.695284964323706373e-02
3.280000000000000000e+02 3.670708085137789484e-02
3.300000000000000000e+02 3.633917638796433508e-02
3.320000000000000000e+02 3.594840366913132357e-02
3.340000000000000000e+02 3.557456678799424121e-02
3.360000000000000000e+02 3.520021127528698279e-02
3.380000000000000000e+02 3.480011269022911108e-02
3.400000000000000000e+02 3.445499611652064892e-02
3.420000000000000000e+02 3.415522312146205414e-02
3.440000000000000000e+02 3.386555047871452062e-02
3.460000000000000000e+02 3.351599854592546279e-02
3.480000000000000000e+02 3.307547563429080739e-02
3.500000000000000000e+02 3.259367757042266889e-02
3.520000000000000000e+02 3.215976807332777965e-02
3.540000000000000000e+02 3.183845835022423160e-02
3.560000000000000000e+02 3.157663271283012857e-02
3.580000000000000000e+02 3.132905933840714890e-02
3.600000000000000000e+02 3.104829202371693977e-02
3.620000000000000000e+02 3.078026996947208493e-02
3.640000000000000000e+02 3.057741268079655975e-02
3.660000000000000000e+02 3.047080094129157521e-02
3.680000000000000000e+02 3.044181922307912999e-02
3.700000000000000000e+02 3.040448858984457978e-02
3.720000000000000000e+02 3.029563720076311473e-02
3.740000000000000000e+02 3.015580645141405919e-02
3.760000000000000000e+02 2.999856289341330806e-02
3.780000000000000000e+02 2.985939062667483310e-02
3.800000000000000000e+02 2.974711104788065053e-02
3.820000000000000000e+02 2.956940962730733591e-02
3.840000000000000000e+02 2.928918303643582299e-02
3.860000000000000000e+02 2.893827897774774172e-02
3.880000000000000000e+02 2.859900011479298010e-02
3.900000000000000000e+02 2.829271493138134363e-02
3.920000000000000000e+02 2.794646292012129690e-02
3.940000000000000000e+02 2.753698319307831821e-02
3.960000000000000000e+02 2.717986439534014059e-02
3.980000000000000000e+02 2.690610702273375093e-02
4.000000000000000000e+02 2.668844940138174679e-02
4.020000000000000000e+02 2.646068673191626086e-02
4.040000000000000000e+02 2.624772801784875861e-02
4.060000000000000000e+02 2.612375486177739153e-02
4.080000000000000000e+02 2.609294543068628458e-02
4.100000000000000000e+02 2.606976469448804221e-02
4.120000000000000000e+02 2.596624766698544390e-02
4.140000000000000000e+02 2.582301092296252973e-02
4.160000000000000000e+02 2.572674017416828884e-02
4.180000000000000000e+02 2.564024965790061283e-02
4.200000000000000000e+02 2.549076195407569412e-02
4.220000000000000000e+02 2.525438104903955303e-02
4.240000000000000000e+02 2.499226002684058062e-02
4.260000000000000000e+02 2.474330237098566407e-02
4.280000000000000000e+02 2.449886162763794881e-02
4.300000000000000000e+02 2.422706117142723464e-02
4.320000000000000000e+02 2.399274382960548541e-02
4.340000000000000000e+02 2.384696473923129945e-02
4.360000000000000000e+02 2.375306718693302038e-02
4.380000000000000000e+02 2.360130708778816755e-02
4.400000000000000000e+02 2.341153323196451877e-02
4.420000000000000000e+02 2.326699568856323633e-02
4.440000000000000000e+02 2.315211721138968337e-02
4.460000000000000000e+02 2.298587137645566672e-02
4.480000000000000000e+02 2.270132561297102947e-02
4.500000000000000000e+02 2.237664217848355300e-02
4.520000000000000000e+02 2.211905295090361295e-02
4.540000000000000000e+02 2.193061365779950742e-02
4.560000000000000000e+02 2.172052048193895760e-02
4.580000000000000000e+02 2.146390032802509076e-02
4.600000000000000000e+02 2.125018646835298217e-02
4.620000000000000000e+02 2.113839245849269410e-02
4.640000000000000000e+02 2.111396214664221574e-02
4.660000000000000000e+02 2.108928964991222538e-02
4.680000000000000000e+02 2.098359677999848266e-02
4.700000000000000000e+02 2.083363260006663997e-02
4.720000000000000000e+02 2.071123706609313136e-02
4.740000000000000000e+02 2.067319834187759248e-02
4.760000000000000000e+02 2.065674894158878519e-02
4.780000000000000000e+02 2.058301087137775348e-02
4.800000000000000000e+02 2.042975255149212174e-02
4.820000000000000000e+02 2.027134479293236924e-02
4.840000000000000000e+02 2.015796888178135460e-02
4.860000000000000000e+02 2.003458630909537783e-02
4.880000000000000000e+02 1.981453549888155530e-02
4.900000000000000000e+02 1.951948414411408192e-02
4.920000000000000000e+02 1.928637537031182084e-02
4.940000000000000000e+02 1.914833195143708297e-02
4.960000000000000000e+02 1.905286733203394658e-02
4.980000000000000000e+02 1.891467742279718048e-02
5.000000000000000000e+02 1.875118588613445755e-02
5.020000000000000000e+02 1.863652290786358551e-02


==> dat/qcelsCr2_o0.05_eps0.01.dat <==
2.000000000000000000e+00 4.983358830694216701e-01
4.000000000000000000e+00 1.753920340605041206e+00
6.000000000000000000e+00 1.526217089137614114e+00
8.000000000000000000e+00 1.299293516092726364e+00
1.000000000000000000e+01 1.179304114542326420e+00
1.200000000000000000e+01 1.137795568323978435e+00
1.400000000000000000e+01 1.154935911588955477e+00
1.600000000000000000e+01 1.188792667244731094e+00
1.800000000000000000e+01 1.220943657836964125e+00
2.000000000000000000e+01 1.208088968226928239e+00
2.200000000000000000e+01 1.171706063399765574e+00
2.400000000000000000e+01 1.128772891762974240e+00
2.600000000000000000e+01 1.110191059886462162e+00
2.800000000000000000e+01 1.107833308155684371e+00
3.000000000000000000e+01 1.108939611166323003e+00
3.200000000000000000e+01 1.105933646321534791e+00
3.400000000000000000e+01 1.105496936934264651e+00
3.600000000000000000e+01 1.103239608104056968e+00
3.800000000000000000e+01 1.100980531305214782e+00
4.000000000000000000e+01 1.105272119692091382e+00
4.200000000000000000e+01 1.100724280815773337e+00
4.400000000000000000e+01 1.095356198772568845e+00
4.600000000000000000e+01 1.079530981413941992e+00
4.800000000000000000e+01 1.060378819174742526e+00
5.000000000000000000e+01 1.038013240619113375e+00
5.200000000000000000e+01 1.016297404004555371e+00
5.400000000000000000e+01 9.901873859205202466e-01
5.600000000000000000e+01 9.642707604310200020e-01
5.800000000000000000e+01 9.385458951719594101e-01
6.000000000000000000e+01 9.163941136422421030e-01
6.200000000000000000e+01 8.983516271122229391e-01
6.400000000000000000e+01 8.823636596045207892e-01
6.600000000000000000e+01 8.677119250598428479e-01
6.800000000000000000e+01 8.558743316327913631e-01
7.000000000000000000e+01 8.481988103728315131e-01
7.200000000000000000e+01 8.431284490478510030e-01
7.400000000000000000e+01 8.370605350537839717e-01
7.600000000000000000e+01 8.291618445467988652e-01
7.800000000000000000e+01 8.199463530439716763e-01
8.000000000000000000e+01 8.117184534828436604e-01
8.200000000000000000e+01 8.041472438507074605e-01
8.400000000000000000e+01 7.975380369738896968e-01
8.600000000000000000e+01 7.930983419571344673e-01
8.800000000000000000e+01 7.891574615720170494e-01
9.000000000000000000e+01 7.867778051189202593e-01
9.200000000000000000e+01 7.904595530584008767e-01
9.400000000000000000e+01 8.002857200296550344e-01
9.600000000000000000e+01 8.093213112669156439e-01
9.800000000000000000e+01 8.204832611257033559e-01
1.000000000000000000e+02 8.351401145302490558e-01
1.020000000000000000e+02 8.477109508375048064e-01
1.040000000000000000e+02 8.611954725926272980e-01
1.060000000000000000e+02 8.775098607051102784e-01
1.080000000000000000e+02 8.878320405224735534e-01
1.100000000000000000e+02 8.909665836143007001e-01
1.120000000000000000e+02 8.877558200407930089e-01
1.140000000000000000e+02 8.805908310856001009e-01
1.160000000000000000e+02 8.748323295524041976e-01
1.180000000000000000e+02 8.693178379407634493e-01
1.200000000000000000e+02 8.648359425655568478e-01
1.220000000000000000e+02 8.588085014844255571e-01
1.240000000000000000e+02 8.504370992373118110e-01
1.260000000000000000e+02 8.399291137171205346e-01
1.280000000000000000e+02 8.289915704291996867e-01
1.300000000000000000e+02 8.192228628979376648e-01
1.320000000000000000e+02 8.102307981502887557e-01
1.340000000000000000e+02 7.995048677719134300e-01
1.360000000000000000e+02 7.898275415869229210e-01
1.380000000000000000e+02 7.827384762351333736e-01
1.400000000000000000e+02 7.768293712834118958e-01
1.420000000000000000e+02 7.692953217144200551e-01
1.440000000000000000e+02 7.600589106291791852e-01
1.460000000000000000e+02 7.523100572359716631e-01
1.480000000000000000e+02 7.465563148567714302e-01
1.500000000000000000e+02 7.438540468622707458e-01
1.520000000000000000e+02 7.403931359864721617e-01
1.540000000000000000e+02 7.373139311768533988e-01
1.560000000000000000e+02 7.328689588576053904e-01
1.580000000000000000e+02 7.297140838365097082e-01
1.600000000000000000e+02 7.273400542856209849e-01
1.620000000000000000e+02 7.264005071750077036e-01
1.640000000000000000e+02 7.256140290314898600e-01
1.660000000000000000e+02 7.268993165805378576e-01
1.680000000000000000e+02 7.274661763128411618e-01
1.700000000000000000e+02 7.289418191922797385e-01
1.720000000000000000e+02 7.293870666449734363e-01
1.740000000000000000e+02 7.304748019150814065e-01
1.760000000000000000e+02 7.331427927888554130e-01
1.780000000000000000e+02 7.391848256392803407e-01
1.800000000000000000e+02 7.493048231029474371e-01
1.820000000000000000e+02 7.608368462590689996e-01
1.840000000000000000e+02 7.734027686925472045e-01
1.860000000000000000e+02 7.799090753897217621e-01
1.880000000000000000e+02 7.851914547310184789e-01
1.900000000000000000e+02 7.886365950596555541e-01
1.920000000000000000e+02 7.884971398651140495e-01
1.940000000000000000e+02 7.854361967015812684e-01
1.960000000000000000e+02 7.841458669809231452e-01
1.980000000000000000e+02 7.790637069089991762e-01
2.000000000000000000e+02 7.759617857375763483e-01
2.020000000000000000e+02 7.724554792743177911e-01
2.040000000000000000e+02 7.671408528184798792e-01
2.060000000000000000e+02 7.616939337140173905e-01
2.080000000000000000e+02 7.551020792089609968e-01
2.100000000000000000e+02 7.492843920515592782e-01
2.120000000000000000e+02 7.449198303897949236e-01
2.140000000000000000e+02 7.409952741725656100e-01
2.160000000000000000e+02 7.374655262539890899e-01
2.180000000000000000e+02 7.331409424090888916e-01
2.200000000000000000e+02 7.292138586968985869e-01
2.220000000000000000e+02 7.268884335532240781e-01
2.240000000000000000e+02 7.253579038625413977e-01
2.260000000000000000e+02 7.232855330500592705e-01
2.280000000000000000e+02 7.194185164090757256e-01
2.300000000000000000e+02 7.144014414504519239e-01
2.320000000000000000e+02 7.093378733689413851e-01
2.340000000000000000e+02 7.048253317224772996e-01
2.360000000000000000e+02 7.021044102890446892e-01
2.380000000000000000e+02 7.002013134131283012e-01
2.400000000000000000e+02 6.981436235155118464e-01
2.420000000000000000e+02 6.941118242124320048e-01
2.440000000000000000e+02 6.905205284893020101e-01
2.460000000000000000e+02 6.878104197101313488e-01
2.480000000000000000e+02 6.857338155569435711e-01
2.500000000000000000e+02 6.845420895520805127e-01
2.520000000000000000e+02 6.829789015545199016e-01
2.540000000000000000e+02 6.821567692036667463e-01
2.560000000000000000e+02 6.817975628159765877e-01
2.580000000000000000e+02 6.834623975409710450e-01
2.600000000000000000e+02 6.858952370932520637e-01
2.620000000000000000e+02 6.902587412100030795e-01
2.640000000000000000e+02 6.989638690565860291e-01
2.660000000000000000e+02 7.165179531285625902e-01
2.680000000000000000e+02 7.333008331557144821e-01
2.700000000000000000e+02 7.404910741072072700e-01
2.720000000000000000e+02 7.438342580688140915e-01
2.740000000000000000e+02 7.458183185399599457e-01
2.760000000000000000e+02 7.454438796929163669e-01
2.780000000000000000e+02 7.449737002513037165e-01
2.800000000000000000e+02 7.436743468549413816e-01
2.820000000000000000e+02 7.425245076053699211e-01
2.840000000000000000e+02 7.415373154214277562e-01
2.860000000000000000e+02 7.407028655426581842e-01
2.880000000000000000e+02 7.389131974697691341e-01
2.900000000000000000e+02 7.370459664053730098e-01
2.920000000000000000e+02 7.343962202695915042e-01
2.940000000000000000e+02 7.310878021721131104e-01
2.960000000000000000e+02 7.273542441348641585e-01
2.980000000000000000e+02 7.232701277090055614e-01
3.000000000000000000e+02 7.186972271119570488e-01
3.020000000000000000e+02 4.168475006980007502e-02
3.040000000000000000e+02 4.111395774343065690e-02
3.060000000000000000e+02 4.054657474371685388e-02
3.080000000000000000e+02 4.040156787056260052e-02
3.100000000000000000e+02 4.008053755240317123e-02
3.120000000000000000e+02 3.965839028748664730e-02
3.140000000000000000e+02 3.899937676297377670e-02
3.160000000000000000e+02 3.856660780754336826e-02
3.180000000000000000e+02 3.801125933238392457e-02
3.200000000000000000e+02 3.755847520518044297e-02
3.220000000000000000e+02 3.709095886999712322e-02
3.240000000000000000e+02 3.681657159943173968e-02
3.260000000000000000e+02 3.666572731740181529e-02
3.280000000000000000e+02 3.636444771165743550e-02
3.300000000000000000e+02 3.599945264670796619e-02
3.320000000000000000e+02 3.568589783324105369e-02
3.340000000000000000e+02 3.529770217354550460e-02
3.360000000000000000e+02 3.503771865143550518e-02
3.380000000000000000e+02 3.468988953742343367e-02
3.400000000000000000e+02 3.428764672054712692e-02
3.420000000000000000e+02 3.399627228797343081e-02
3.440000000000000000e+02 3.372131743275105786e-02
3.460000000000000000e+02 3.337059370906555328e-02
3.480000000000000000e+02 3.306720988763678371e-02
3.500000000000000000e+02 3.256571048948139757e-02
3.520000000000000000e+02 3.209548915029278998e-02
3.540000000000000000e+02 3.151010091022132115e-02
3.560000000000000000e+02 3.141389501395737416e-02
3.580000000000000000e+02 3.115308641802197812e-02
3.600000000000000000e+02 3.088492746655778151e-02
3.620000000000000000e+02 3.077622107594750814e-02
3.640000000000000000e+02 3.028016443358900675e-02
3.660000000000000000e+02 3.019903519102741171e-02
3.680000000000000000e+02 3.019995207487150696e-02
3.700000000000000000e+02 2.994790752548989396e-02
3.720000000000000000e+02 2.993291330864670391e-02
3.740000000000000000e+02 2.987108712518157794e-02
3.760000000000000000e+02 2.980726120533637447e-02
3.780000000000000000e+02 2.968692620471444915e-02
3.800000000000000000e+02 2.958692139217744543e-02
3.820000000000000000e+02 2.942540048570308625e-02
3.840000000000000000e+02 2.908282612434334724e-02
3.860000000000000000e+02 2.873832852250163966e-02
3.880000000000000000e+02 2.852467190561621194e-02
3.900000000000000000e+02 2.820674231466000978e-02
3.920000000000000000e+02 2.791993143512713077e-02
3.940000000000000000e+02 2.766743668136698725e-02
3.960000000000000000e+02 2.720380043719422894e-02
3.980000000000000000e+02 2.696824561931097236e-02
4.000000000000000000e+02 2.674837987246105053e-02
4.020000000000000000e+02 2.638923350077081870e-02
4.040000000000000000e+02 2.618248856677352771e-02
4.060000000000000000e+02 2.605512576918911360e-02
4.080000000000000000e+02 2.608396333707525133e-02
4.100000000000000000e+02 2.603776595610530695e-02
4.120000000000000000e+02 2.593234931438368612e-02
4.140000000000000000e+02 2.575423849068710080e-02
4.160000000000000000e+02 2.567035094295809852e-02
4.180000000000000000e+02 2.556629754849861283e-02
4.200000000000000000e+02 2.544337571614752047e-02
4.220000000000000000e+02 2.524493127001330856e-02
4.240000000000000000e+02 2.499087261726245721e-02
4.260000000000000000e+02 2.492181234716490598e-02
4.280000000000000000e+02 2.460778702918186428e-02
4.300000000000000000e+02 2.437534051844002583e-02
4.320000000000000000e+02 2.412257017502406412e-02
4.340000000000000000e+02 2.393695613423429264e-02
4.360000000000000000e+02 2.380426206437410985e-02
4.380000000000000000e+02 2.368808538824237683e-02
4.400000000000000000e+02 2.351932849121158436e-02
4.420000000000000000e+02 2.328250994278990502e-02
4.440000000000000000e+02 2.323906334593309544e-02
4.460000000000000000e+02 2.307728076886080004e-02
4.480000000000000000e+02 2.280523136904833922e-02
4.500000000000000000e+02 2.244869205379544305e-02
4.520000000000000000e+02 2.220171934945675343e-02
4.540000000000000000e+02 2.197897414921707454e-02
4.560000000000000000e+02 2.177836502425300330e-02
4.580000000000000000e+02 2.165318020223377590e-02
4.600000000000000000e+02 2.137508607275714553e-02
4.620000000000000000e+02 2.128008667761574491e-02
4.640000000000000000e+02 2.127174179385440955e-02
4.660000000000000000e+02 2.120606758321160606e-02
4.680000000000000000e+02 2.116211243727294730e-02
4.700000000000000000e+02 2.106214498506072882e-02
4.720000000000000000e+02 2.093717546512905217e-02
4.740000000000000000e+02 2.092255117519668806e-02
4.760000000000000000e+02 2.086041723952751503e-02
4.780000000000000000e+02 2.079967140381946272e-02
4.800000000000000000e+02 2.067857992547375567e-02
4.820000000000000000e+02 2.048162327056990417e-02
4.840000000000000000e+02 2.050348630195938243e-02
4.860000000000000000e+02 2.042611311796589668e-02
4.880000000000000000e+02 2.020794738284832637e-02
4.900000000000000000e+02 1.990520326103011745e-02
4.920000000000000000e+02 1.959780564504827460e-02
4.940000000000000000e+02 1.946815277850130060e-02
4.960000000000000000e+02 1.933005488027913360e-02
4.980000000000000000e+02 1.919393053080530043e-02
5.000000000000000000e+02 1.899142563011626400e-02
5.020000000000000000e+02 1.886994284702195324e-02


==> dat/qcels_Heis_12_eps0.01.dat <==
2.000000000000000000e+00 4.504363302191762841e-01
4.000000000000000000e+00 5.495636697808237159e-01
6.000000000000000000e+00 5.495636697808237159e-01
8.000000000000000000e+00 5.495636697808237159e-01
1.000000000000000000e+01 5.495636697808237159e-01
1.200000000000000000e+01 5.495636697808237159e-01
1.400000000000000000e+01 5.495636697808237159e-01
1.600000000000000000e+01 5.495636697808237159e-01
1.800000000000000000e+01 4.504363302191762841e-01
2.000000000000000000e+01 4.504363302191762841e-01
2.200000000000000000e+01 4.504363302191762841e-01
2.400000000000000000e+01 4.504363302191762841e-01
2.600000000000000000e+01 4.504363302191762841e-01
2.800000000000000000e+01 4.504363302191762841e-01
3.000000000000000000e+01 4.504363302191762841e-01
3.200000000000000000e+01 4.504363302191762841e-01
3.400000000000000000e+01 4.504363302191762841e-01
3.600000000000000000e+01 3.707057567478351245e-01
3.800000000000000000e+01 4.504363302191762841e-01
4.000000000000000000e+01 4.504363302191762841e-01
4.200000000000000000e+01 4.504363302191762841e-01
4.400000000000000000e+01 4.504363302191762841e-01
4.600000000000000000e+01 4.504363302191762841e-01
4.800000000000000000e+01 4.504363302191762841e-01
5.000000000000000000e+01 4.504363302191762841e-01
5.200000000000000000e+01 3.564263918190064828e-01
5.400000000000000000e+01 2.707192883801141647e-01
5.600000000000000000e+01 2.277092936569786730e-01
5.800000000000000000e+01 1.942047233943284823e-01
6.000000000000000000e+01 2.799753991888493942e-01
6.200000000000000000e+01 3.895654655165046165e-01
6.400000000000000000e+01 4.139150776132325404e-01
6.600000000000000000e+01 4.196782517516268740e-01
6.800000000000000000e+01 4.504363302191762841e-01
7.000000000000000000e+01 4.504363302191762841e-01
7.200000000000000000e+01 4.118993471379504001e-01
7.400000000000000000e+01 3.353850742961022036e-01
7.600000000000000000e+01 2.437093083484462852e-01
7.800000000000000000e+01 1.459770315166792898e-01
8.000000000000000000e+01 9.212286000323288704e-02
8.200000000000000000e+01 1.060789095551726291e-01
8.400000000000000000e+01 1.282214717427230255e-01
8.600000000000000000e+01 1.686024818929219293e-01
8.800000000000000000e+01 2.532720708033977530e-01
9.000000000000000000e+01 2.876034241495730726e-01
9.200000000000000000e+01 2.668503351567821369e-01
9.400000000000000000e+01 2.520448620314716948e-01
9.600000000000000000e+01 2.477419361019315147e-01
9.800000000000000000e+01 2.015261744191150228e-01
1.000000000000000000e+02 1.266362883335467870e-01
1.020000000000000000e+02 8.086969220889628218e-02
1.040000000000000000e+02 7.645063907193971886e-02
1.060000000000000000e+02 6.906676820100088321e-02
1.080000000000000000e+02 7.181364041662519071e-02
1.100000000000000000e+02 1.047760047433747843e-01
1.120000000000000000e+02 1.508038540311567033e-01
1.140000000000000000e+02 1.665996045984954321e-01
1.160000000000000000e+02 1.686986961112992844e-01
1.180000000000000000e+02 1.673536208480399523e-01
1.200000000000000000e+02 1.574925927236030532e-01
1.220000000000000000e+02 1.348384239232451876e-01
1.240000000000000000e+02 1.083839070182293085e-01
1.260000000000000000e+02 6.792892157125507424e-02
1.280000000000000000e+02 2.692136884224183291e-02
1.300000000000000000e+02 1.718350925603218116e-02
1.320000000000000000e+02 4.484799859614341244e-02
1.340000000000000000e+02 7.998640532880330056e-02
1.360000000000000000e+02 1.109568824513793572e-01
1.380000000000000000e+02 1.262200421122692262e-01
1.400000000000000000e+02 1.182343778320991134e-01
1.420000000000000000e+02 1.018375618590070530e-01
1.440000000000000000e+02 9.547497638256885466e-02
1.460000000000000000e+02 9.991939573856001289e-02
1.480000000000000000e+02 7.527814083920603139e-02
1.500000000000000000e+02 3.845648068041640499e-02
1.520000000000000000e+02 2.255748284900249701e-02
1.540000000000000000e+02 2.515457958215705503e-02
1.560000000000000000e+02 2.941980284608547436e-02
1.580000000000000000e+02 4.585872311897531972e-02
1.600000000000000000e+02 6.908926639217582988e-02
1.620000000000000000e+02 8.302244255920498972e-02
1.640000000000000000e+02 8.582845973531760819e-02
1.660000000000000000e+02 8.314574464596802272e-02
1.680000000000000000e+02 7.928387327543617857e-02
1.700000000000000000e+02 6.502136010956149903e-02
1.720000000000000000e+02 4.909240658624725029e-02
1.740000000000000000e+02 3.513126630582874554e-02
1.760000000000000000e+02 1.557242579243478531e-02
1.780000000000000000e+02 6.468919220502300504e-03
1.800000000000000000e+02 2.307424985406569817e-02
1.820000000000000000e+02 4.312031233130042551e-02
1.840000000000000000e+02 5.674686710537812928e-02
1.860000000000000000e+02 6.817722272362303215e-02
1.880000000000000000e+02 7.029142100751428757e-02
1.900000000000000000e+02 6.099110111879113560e-02
1.920000000000000000e+02 4.780013475457067784e-02
1.940000000000000000e+02 4.634038213228919290e-02
1.960000000000000000e+02 4.707303297326248526e-02
1.980000000000000000e+02 3.165685162659670482e-02
2.000000000000000000e+02 1.401546297213229764e-02
2.020000000000000000e+02 1.016296382768899775e-02
2.040000000000000000e+02 1.348517364842649613e-02
2.060000000000000000e+02 2.250493709535561493e-02
2.080000000000000000e+02 4.339756356696256034e-02
2.100000000000000000e+02 5.741898427988090248e-02
2.120000000000000000e+02 5.644230039922959463e-02
2.140000000000000000e+02 4.954138256752926850e-02
2.160000000000000000e+02 4.286162848604035958e-02
2.180000000000000000e+02 3.637284487456682314e-02
2.200000000000000000e+02 2.921625938188654459e-02
2.220000000000000000e+02 2.237352406911341518e-02
2.240000000000000000e+02 1.506519686319407469e-02
2.260000000000000000e+02 6.439378930625849762e-03
2.280000000000000000e+02 1.037768885876033664e-02
2.300000000000000000e+02 2.847922173937789125e-02
2.320000000000000000e+02 3.677285661229134917e-02
2.340000000000000000e+02 3.959553016212069565e-02
2.360000000000000000e+02 4.344349978157779901e-02
2.380000000000000000e+02 4.093904229097589109e-02
2.400000000000000000e+02 3.347573341126874880e-02
2.420000000000000000e+02 2.671374265478121401e-02
2.440000000000000000e+02 2.546167314899960843e-02
2.460000000000000000e+02 2.153807368290827640e-02
2.480000000000000000e+02 1.015708687811311961e-02
2.500000000000000000e+02 4.858220061070284146e-03
2.520000000000000000e+02 1.069754817132562152e-02
2.540000000000000000e+02 1.625586717627314215e-02
2.560000000000000000e+02 2.645328880925390536e-02
2.580000000000000000e+02 3.812507366197692704e-02
2.600000000000000000e+02 4.060797420826034454e-02
2.620000000000000000e+02 3.557145437574504854e-02
2.640000000000000000e+02 2.799347442297417388e-02
2.660000000000000000e+02 2.022690162440099471e-02
2.680000000000000000e+02 1.528504358410387454e-02
2.700000000000000000e+02 1.254453546713207857e-02
2.720000000000000000e+02 1.278203521102128093e-02
2.740000000000000000e+02 9.303178841751247319e-03
2.760000000000000000e+02 5.979622239838278119e-03
2.780000000000000000e+02 1.344657494533763042e-02
2.800000000000000000e+02 2.417208158582084820e-02
2.820000000000000000e+02 2.750422085423309682e-02
2.840000000000000000e+02 3.026643326816014223e-02
2.860000000000000000e+02 3.014137782681558519e-02
2.880000000000000000e+02 2.452072660340576249e-02
2.900000000000000000e+02 1.703593566042016505e-02
2.920000000000000000e+02 1.351309312831716625e-02
2.940000000000000000e+02 1.339967221775140160e-02
2.960000000000000000e+02 9.595985787818506196e-03
2.980000000000000000e+02 3.710638540528776730e-03
3.000000000000000000e+02 5.745984258403780132e-03
3.020000000000000000e+02 1.336685385916069890e-02
3.040000000000000000e+02 1.994166606259994978e-02
3.060000000000000000e+02 2.637912854475032987e-02
3.080000000000000000e+02 2.829481758731233754e-02
3.100000000000000000e+02 2.463968229556101619e-02
3.120000000000000000e+02 1.956933543729988401e-02
3.140000000000000000e+02 1.476833809981670242e-02
3.160000000000000000e+02 1.060717500472563302e-02
3.180000000000000000e+02 8.245674231861954695e-03
3.200000000000000000e+02 8.291586778941706370e-03
3.220000000000000000e+02 9.130194284740156263e-03
3.240000000000000000e+02 7.440753835144420236e-03
3.260000000000000000e+02 9.036268791565049696e-03
3.280000000000000000e+02 1.648178962239654766e-02
3.300000000000000000e+02 2.075053550520422618e-02
3.320000000000000000e+02 2.212919916012268118e-02
3.340000000000000000e+02 2.356373761920238508e-02
3.360000000000000000e+02 2.097862825216978422e-02
3.380000000000000000e+02 1.435097984363054024e-02
3.400000000000000000e+02 7.703409810467576335e-03
3.420000000000000000e+02 5.772977736008044758e-03
3.440000000000000000e+02 7.525804336530939054e-03
3.460000000000000000e+02 6.908655678451225413e-03
3.480000000000000000e+02 6.734444852941834370e-03
3.500000000000000000e+02 1.081392008428139206e-02
3.520000000000000000e+02 1.510141086283312006e-02
3.540000000000000000e+02 1.822084029937087735e-02
3.560000000000000000e+02 2.083419753729032209e-02
3.580000000000000000e+02 1.944402678146417429e-02
3.600000000000000000e+02 1.507582169052312793e-02
3.620000000000000000e+02 1.056144806812753245e-02
3.640000000000000000e+02 7.385738406522790456e-03
3.660000000000000000e+02 5.755343238554644358e-03
3.680000000000000000e+02 5.526738437591660613e-03
3.700000000000000000e+02 6.612415591742859533e-03
3.720000000000000000e+02 6.610945710129101371e-03
3.740000000000000000e+02 6.514406946561024370e-03
3.760000000000000000e+02 1.071227149862608030e-02
3.780000000000000000e+02 1.674352288562630520e-02
3.800000000000000000e+02 1.729795290560431908e-02
3.820000000000000000e+02 1.605836367121682429e-02
3.840000000000000000e+02 1.486986671084977729e-02
3.860000000000000000e+02 1.107418890756761698e-02
3.880000000000000000e+02 5.795206660817342481e-03
3.900000000000000000e+02 2.160345485602732651e-03
3.920000000000000000e+02 3.050325699003764157e-03
3.940000000000000000e+02 5.820779700965061920e-03
3.960000000000000000e+02 6.712756591181090471e-03
3.980000000000000000e+02 8.402786346145774132e-03
4.000000000000000000e+02 1.182049312052058099e-02
4.020000000000000000e+02 1.260552070351295129e-02
4.040000000000000000e+02 1.336504588567422047e-02
4.060000000000000000e+02 1.425237508402332764e-02
4.080000000000000000e+02 1.239989077776826321e-02
4.100000000000000000e+02 9.181308133346277600e-03
4.120000000000000000e+02 5.880520936496935747e-03
4.140000000000000000e+02 3.128320364734094028e-03
4.160000000000000000e+02 2.506604353865071744e-03
4.180000000000000000e+02 3.796864488261775250e-03
4.200000000000000000e+02 6.517516975062420670e-03
4.220000000000000000e+02 7.486239155863216865e-03
4.240000000000000000e+02 8.088110749493893081e-03
4.260000000000000000e+02 1.194542095407413740e-02
4.280000000000000000e+02 1.433621480674318605e-02
4.300000000000000000e+02 1.278581099614584105e-02
4.320000000000000000e+02 1.085279409454287247e-02
4.340000000000000000e+02 8.489997524801395912e-03
4.360000000000000000e+02 4.520980953824249582e-03
4.380000000000000000e+02 1.336088371484578374e-03
4.400000000000000000e+02 1.381682834161068740e-03
4.420000000000000000e+02 4.805001606936087910e-03
4.440000000000000000e+02 6.914981502912809219e-03
4.460000000000000000e+02 7.030063278701703666e-03
4.480000000000000000e+02 8.848348988575338581e-03
4.500000000000000000e+02 1.065437987011463861e-02
4.520000000000000000e+02 1.075014966732723565e-02
4.540000000000000000e+02 1.104051817906892552e-02
4.560000000000000000e+02 1.031010278625998922e-02
4.580000000000000000e+02 7.629070777451119056e-03
4.600000000000000000e+02 5.078805517253925927e-03
4.620000000000000000e+02 3.070268947620746758e-03
4.640000000000000000e+02 1.600559708261783953e-03
4.660000000000000000e+02 1.933903047468987779e-03
4.680000000000000000e+02 4.791447084524946831e-03
4.700000000000000000e+02 7.967802732931517085e-03
4.720000000000000000e+02 8.833749262347367903e-03
4.740000000000000000e+02 9.508437886037057751e-03
4.760000000000000000e+02 1.089007924252527459e-02
4.780000000000000000e+02 9.916054991830236531e-03
4.800000000000000000e+02 7.548349141924148853e-03
4.820000000000000000e+02 6.736215074905516076e-03
4.840000000000000000e+02 5.150716591682424905e-03
4.860000000000000000e+02 2.160607109143342086e-03
4.880000000000000000e+02 5.852112117814556314e-04
4.900000000000000000e+02 2.630355049458188432e-03
4.920000000000000000e+02 6.205687619338817740e-03
4.940000000000000000e+02 7.551305980822320407e-03
4.960000000000000000e+02 7.716730323917175838e-03
4.980000000000000000e+02 8.503310114800655128e-03


==> dat/qcels_Heis_12_lo_eps0.01.dat <==
2.000000000000000000e+00 1.171029968858441350e-01
4.000000000000000000e+00 4.956366978082371588e-02
6.000000000000000000e+00 4.956366978082371588e-02
8.000000000000000000e+00 4.956366978082371588e-02
1.000000000000000000e+01 4.956366978082371588e-02
1.200000000000000000e+01 2.004363302191762841e-01
1.400000000000000000e+01 2.004363302191762841e-01
1.600000000000000000e+01 2.004363302191762841e-01
1.800000000000000000e+01 2.004363302191762841e-01
2.000000000000000000e+01 2.004363302191762841e-01
2.200000000000000000e+01 2.004363302191762841e-01
2.400000000000000000e+01 2.004363302191762841e-01
2.600000000000000000e+01 2.004363302191762841e-01
2.800000000000000000e+01 7.060030534587369289e-02
3.000000000000000000e+01 4.956366978082371588e-02
3.200000000000000000e+01 4.956366978082371588e-02
3.400000000000000000e+01 4.956366978082371588e-02
3.600000000000000000e+01 4.956366978082371588e-02
3.800000000000000000e+01 4.956366978082371588e-02
4.000000000000000000e+01 4.956366978082371588e-02
4.200000000000000000e+01 4.956366978082371588e-02
4.400000000000000000e+01 4.956366978082371588e-02
4.600000000000000000e+01 4.956366978082371588e-02
4.800000000000000000e+01 4.956366978082371588e-02
5.000000000000000000e+01 4.956366978082371588e-02
5.200000000000000000e+01 4.956366978082371588e-02
5.400000000000000000e+01 4.956366978082371588e-02
5.600000000000000000e+01 4.956366978082371588e-02
5.800000000000000000e+01 4.956366978082371588e-02
6.000000000000000000e+01 4.956366978082371588e-02
6.200000000000000000e+01 4.956366978082371588e-02
6.400000000000000000e+01 4.956366978082371588e-02
6.600000000000000000e+01 4.956366978082371588e-02
6.800000000000000000e+01 2.004363302191762841e-01
7.000000000000000000e+01 2.004363302191762841e-01
7.200000000000000000e+01 2.004363302191762841e-01
7.400000000000000000e+01 2.004363302191762841e-01
7.600000000000000000e+01 2.004363302191762841e-01
7.800000000000000000e+01 2.004363302191762841e-01
8.000000000000000000e+01 2.004363302191762841e-01
8.200000000000000000e+01 2.004363302191762841e-01
8.400000000000000000e+01 2.004363302191762841e-01
8.600000000000000000e+01 2.004363302191762841e-01
8.800000000000000000e+01 2.004363302191762841e-01
9.000000000000000000e+01 2.004363302191762841e-01
9.200000000000000000e+01 2.004363302191762841e-01
9.400000000000000000e+01 2.004363302191762841e-01
9.600000000000000000e+01 2.004363302191762841e-01
9.800000000000000000e+01 2.004363302191762841e-01
1.000000000000000000e+02 2.004363302191762841e-01
1.020000000000000000e+02 2.004363302191762841e-01
1.040000000000000000e+02 2.004363302191762841e-01
1.060000000000000000e+02 2.004363302191762841e-01
1.080000000000000000e+02 1.959816001475083169e-01
1.100000000000000000e+02 1.878837483076161163e-01
1.120000000000000000e+02 1.898112760220165285e-01
1.140000000000000000e+02 1.902055849804789034e-01
1.160000000000000000e+02 1.800624132579180525e-01
1.180000000000000000e+02 1.643298268760311487e-01
1.200000000000000000e+02 1.653299473527063412e-01
1.220000000000000000e+02 1.636161330698264749e-01
1.240000000000000000e+02 1.413608354017164004e-01
1.260000000000000000e+02 1.058712396242178500e-01
1.280000000000000000e+02 5.767106705151192614e-02
1.300000000000000000e+02 1.948798755580938291e-02
1.320000000000000000e+02 8.368359037277173229e-03
1.340000000000000000e+02 2.746852804585842023e-02
1.360000000000000000e+02 1.189400401021920572e-01
1.380000000000000000e+02 1.877638224270903322e-01
1.400000000000000000e+02 1.780387494878361565e-01
1.420000000000000000e+02 1.609464373518783020e-01
1.440000000000000000e+02 1.742217066227489397e-01
1.460000000000000000e+02 2.004363302191762841e-01
1.480000000000000000e+02 1.995813808512174603e-01
1.500000000000000000e+02 1.613316071776225158e-01
1.520000000000000000e+02 1.833691323290373987e-01
1.540000000000000000e+02 2.004363302191762841e-01
1.560000000000000000e+02 2.004363302191762841e-01
1.580000000000000000e+02 2.004363302191762841e-01
1.600000000000000000e+02 2.004363302191762841e-01
1.620000000000000000e+02 2.004363302191762841e-01
1.640000000000000000e+02 2.004363302191762841e-01
1.660000000000000000e+02 2.004363302191762841e-01
1.680000000000000000e+02 2.004363302191762841e-01
1.700000000000000000e+02 2.004363302191762841e-01
1.720000000000000000e+02 2.004363302191762841e-01
1.740000000000000000e+02 1.876342900637482103e-01
1.760000000000000000e+02 1.668561234606720234e-01
1.780000000000000000e+02 1.658144222960906689e-01
1.800000000000000000e+02 1.729318285313858894e-01
1.820000000000000000e+02 1.690804915065875491e-01
1.840000000000000000e+02 1.638927969659782491e-01
1.860000000000000000e+02 1.607175360530384012e-01
1.880000000000000000e+02 1.545442839039985472e-01
1.900000000000000000e+02 1.434257866233785705e-01
1.920000000000000000e+02 1.287869951247095912e-01
1.940000000000000000e+02 1.209583409823409283e-01
1.960000000000000000e+02 1.104003344454547175e-01
1.980000000000000000e+02 8.764272263871220048e-02
2.000000000000000000e+02 6.548994182818290710e-02
2.020000000000000000e+02 5.793364234872200313e-02
2.040000000000000000e+02 6.422168488679602660e-02
2.060000000000000000e+02 6.998345629479985064e-02
2.080000000000000000e+02 7.219256180913902199e-02
2.100000000000000000e+02 7.438631466836653772e-02
2.120000000000000000e+02 7.136900094163678432e-02
2.140000000000000000e+02 6.496411879478358742e-02
2.160000000000000000e+02 5.678114087228181006e-02
2.180000000000000000e+02 4.741925669204150040e-02
2.200000000000000000e+02 4.214527646378840586e-02
2.220000000000000000e+02 3.677426392496130347e-02
2.240000000000000000e+02 3.316756904492734748e-02
2.260000000000000000e+02 3.103896449910692468e-02
2.280000000000000000e+02 4.489617357815589571e-02
2.300000000000000000e+02 8.014457488538440089e-02
2.320000000000000000e+02 8.186749392986669704e-02
2.340000000000000000e+02 7.925386534875045186e-02
2.360000000000000000e+02 1.076561847386798831e-01
2.380000000000000000e+02 1.267717193158475197e-01
2.400000000000000000e+02 1.235073642058566179e-01
2.420000000000000000e+02 1.192949934747318252e-01
2.440000000000000000e+02 1.205534431929251582e-01
2.460000000000000000e+02 1.151556940407836294e-01
2.480000000000000000e+02 1.073048724623433259e-01
2.500000000000000000e+02 1.089134688854116462e-01
2.520000000000000000e+02 1.184123520033537602e-01
2.540000000000000000e+02 1.263945314238341666e-01
2.560000000000000000e+02 1.320379777953846201e-01
2.580000000000000000e+02 1.350163056719040355e-01
2.600000000000000000e+02 1.310432384101929415e-01
2.620000000000000000e+02 1.233966332773590580e-01
2.640000000000000000e+02 1.107549332007735643e-01
2.660000000000000000e+02 9.533337088125648506e-02
2.680000000000000000e+02 8.528190267920621181e-02
2.700000000000000000e+02 8.294699751299816626e-02
2.720000000000000000e+02 8.371747943069607345e-02
2.740000000000000000e+02 8.016838524779146269e-02
2.760000000000000000e+02 7.476380418714612119e-02
2.780000000000000000e+02 7.617508904835190719e-02
2.800000000000000000e+02 7.643968084258645490e-02
2.820000000000000000e+02 7.199254993420112214e-02
2.840000000000000000e+02 6.873176668702640768e-02
2.860000000000000000e+02 6.318680494782569212e-02
2.880000000000000000e+02 5.545398788830624426e-02
2.900000000000000000e+02 4.571537822127780260e-02
2.920000000000000000e+02 3.804081276311777060e-02
2.940000000000000000e+02 3.842626703371720964e-02
2.960000000000000000e+02 3.766126925679458282e-02
2.980000000000000000e+02 3.222132255413967528e-02
3.000000000000000000e+02 2.774441764470125804e-02
3.020000000000000000e+02 2.414695534275068667e-02
3.040000000000000000e+02 2.433926099944727639e-02
3.060000000000000000e+02 3.251656282690618127e-02
3.080000000000000000e+02 4.005067238373172245e-02
3.100000000000000000e+02 3.974236966817912275e-02
3.120000000000000000e+02 3.692457746231880833e-02
3.140000000000000000e+02 3.332405911034896917e-02
3.160000000000000000e+02 2.950715623106603402e-02
3.180000000000000000e+02 2.985793528117497431e-02
3.200000000000000000e+02 3.524396616902336632e-02
3.220000000000000000e+02 3.917512573415038446e-02
3.240000000000000000e+02 3.674587665264894554e-02
3.260000000000000000e+02 4.340277173290374435e-02
3.280000000000000000e+02 6.878395467024134291e-02
3.300000000000000000e+02 8.275204370641020546e-02
3.320000000000000000e+02 8.522018440371326164e-02
3.340000000000000000e+02 8.040892970766222447e-02
3.360000000000000000e+02 7.158029447730385186e-02
3.380000000000000000e+02 6.418821468171032052e-02
3.400000000000000000e+02 6.154894802702770562e-02
3.420000000000000000e+02 6.637215110342609137e-02
3.440000000000000000e+02 7.008791532823366310e-02
3.460000000000000000e+02 6.900986643470119475e-02
3.480000000000000000e+02 6.830452528956598712e-02
3.500000000000000000e+02 6.929082411940967745e-02
3.520000000000000000e+02 7.212021692109615856e-02
3.540000000000000000e+02 7.149711170709238672e-02
3.560000000000000000e+02 6.680044158479248040e-02
3.580000000000000000e+02 6.033733313583766744e-02
3.600000000000000000e+02 5.370533229720209079e-02
3.620000000000000000e+02 5.009609343571597151e-02
3.640000000000000000e+02 4.890570880199973658e-02
3.660000000000000000e+02 4.740529937462056864e-02
3.680000000000000000e+02 4.395398463143251888e-02
3.700000000000000000e+02 3.893389364290911203e-02
3.720000000000000000e+02 3.373665133208092470e-02
3.740000000000000000e+02 3.099336369072602793e-02
3.760000000000000000e+02 3.354007264190173032e-02
3.780000000000000000e+02 3.714467598226534051e-02
3.800000000000000000e+02 3.471057190947490767e-02
3.820000000000000000e+02 3.059437165572731487e-02
3.840000000000000000e+02 2.794596963437712134e-02
3.860000000000000000e+02 2.474850591906729846e-02
3.880000000000000000e+02 1.978585992216963518e-02
3.900000000000000000e+02 1.420243010213440016e-02
3.920000000000000000e+02 1.086482218167716951e-02
3.940000000000000000e+02 9.904121199017623667e-03
3.960000000000000000e+02 1.039551979770081402e-02
3.980000000000000000e+02 1.550647070755317714e-02
4.000000000000000000e+02 2.432671930873553379e-02
4.020000000000000000e+02 2.816905426809412916e-02
4.040000000000000000e+02 2.728682912862012699e-02
4.060000000000000000e+02 2.646247470065432594e-02
4.080000000000000000e+02 2.523829782373709918e-02
4.100000000000000000e+02 2.683681203163601481e-02
4.120000000000000000e+02 2.781695653650118061e-02
4.140000000000000000e+02 2.584140436394477547e-02
4.160000000000000000e+02 2.783138523452421964e-02
4.180000000000000000e+02 3.497726299199044320e-02
4.200000000000000000e+02 4.341540598789350724e-02
4.220000000000000000e+02 4.767306791561409796e-02
4.240000000000000000e+02 4.760603636457716448e-02
4.260000000000000000e+02 4.958683925505980028e-02
4.280000000000000000e+02 4.984083344422529649e-02
4.300000000000000000e+02 4.812708631388673552e-02
4.320000000000000000e+02 4.836427748100291524e-02
4.340000000000000000e+02 4.828995236946198588e-02
4.360000000000000000e+02 4.510668097052317194e-02
4.380000000000000000e+02 4.007423974789148247e-02
4.400000000000000000e+02 3.737748909028937305e-02
4.420000000000000000e+02 4.002120621199978245e-02
4.440000000000000000e+02 4.183581798843505339e-02
4.460000000000000000e+02 4.061891610089674032e-02
4.480000000000000000e+02 3.916926345252136343e-02
4.500000000000000000e+02 3.806317582094820295e-02
4.520000000000000000e+02 3.695173369632698268e-02
4.540000000000000000e+02 3.618649261565565212e-02
4.560000000000000000e+02 3.373767790773740671e-02
4.580000000000000000e+02 2.923920443376815115e-02
4.600000000000000000e+02 2.424794758744042156e-02
4.620000000000000000e+02 1.917430915702311722e-02
4.640000000000000000e+02 1.536594663284063245e-02
4.660000000000000000e+02 1.452737783742463762e-02
4.680000000000000000e+02 1.819650863066968327e-02
4.700000000000000000e+02 2.156166295341677142e-02
4.720000000000000000e+02 1.922428625809402547e-02
4.740000000000000000e+02 1.642495008829314429e-02
4.760000000000000000e+02 1.623718493382853012e-02
4.780000000000000000e+02 1.534589470244895892e-02
4.800000000000000000e+02 1.313106519396001204e-02
4.820000000000000000e+02 1.093147034359276404e-02
4.840000000000000000e+02 8.445689067201556099e-03
4.860000000000000000e+02 6.094592139533006048e-03
4.880000000000000000e+02 5.417426088087040625e-03
4.900000000000000000e+02 9.012230855404368413e-03
4.920000000000000000e+02 1.436022032086725631e-02
4.940000000000000000e+02 1.646349047425132994e-02
4.960000000000000000e+02 1.588106717491299946e-02
4.980000000000000000e+02 1.581454319554609356e-02


==> dat/qcels_Heis_8_eps0.01.dat <==
2.000000000000000000e+00 3.956263642512958256e-01
4.000000000000000000e+00 6.043736357487041744e-01
6.000000000000000000e+00 6.043736357487041744e-01
8.000000000000000000e+00 3.956263642512958256e-01
1.000000000000000000e+01 3.956263642512958256e-01
1.200000000000000000e+01 3.956263642512958256e-01
1.400000000000000000e+01 3.956263642512958256e-01
1.600000000000000000e+01 6.357844212712571164e-02
1.800000000000000000e+01 3.956263642512958256e-01
2.000000000000000000e+01 3.956263642512958256e-01
2.200000000000000000e+01 3.956263642512958256e-01
2.400000000000000000e+01 3.956263642512958256e-01
2.600000000000000000e+01 1.557018456634491343e-01
2.800000000000000000e+01 7.155502874050156947e-02
3.000000000000000000e+01 3.843868351119024140e-01
3.200000000000000000e+01 3.956263642512958256e-01
3.400000000000000000e+01 3.374592767794535320e-01
3.600000000000000000e+01 1.637186431562156486e-01
3.800000000000000000e+01 3.753639641085548817e-02
4.000000000000000000e+01 7.304431890403861871e-02
4.200000000000000000e+01 2.583548841151142028e-01
4.400000000000000000e+01 2.630077837254845008e-01
4.600000000000000000e+01 1.666297425361840112e-01
4.800000000000000000e+01 5.977951411363413570e-02
5.000000000000000000e+01 2.739401103681871064e-02
5.200000000000000000e+01 6.773161904632374331e-02
5.400000000000000000e+01 1.591641881856613594e-01
5.600000000000000000e+01 1.551206275945382629e-01
5.800000000000000000e+01 9.117367140547116833e-02
6.000000000000000000e+01 1.351150427073832816e-02
6.200000000000000000e+01 1.151465029895426539e-02
6.400000000000000000e+01 7.950342861112602577e-02
6.600000000000000000e+01 1.105638048049737421e-01
6.800000000000000000e+01 8.607610828619804977e-02
7.000000000000000000e+01 4.745439246091720520e-02
7.200000000000000000e+01 1.127759365557423621e-02
7.400000000000000000e+01 5.283856981211698667e-03
7.600000000000000000e+01 6.979557112044787459e-02
7.800000000000000000e+01 8.508262666534349705e-02
8.000000000000000000e+01 5.334778387839556046e-02
8.200000000000000000e+01 1.550092418315074383e-02
8.400000000000000000e+01 7.849202246351438816e-03
8.600000000000000000e+01 2.077254657661065096e-02
8.800000000000000000e+01 5.339573069679559580e-02
9.000000000000000000e+01 5.764215554433071986e-02
9.200000000000000000e+01 3.643258275154437342e-02
9.400000000000000000e+01 5.157597069874952922e-03
9.600000000000000000e+01 2.543155372073613307e-03
9.800000000000000000e+01 3.151309215299846755e-02
1.000000000000000000e+02 4.685380205162203993e-02
1.020000000000000000e+02 4.059874874680602375e-02
1.040000000000000000e+02 1.959675983359687734e-02
1.060000000000000000e+02 4.599927511343082642e-03
1.080000000000000000e+02 5.842186396836979156e-03
1.100000000000000000e+02 2.992450296427939804e-02
1.120000000000000000e+02 3.755559888670134683e-02
1.140000000000000000e+02 2.948777266853852552e-02
1.160000000000000000e+02 9.092831606910323217e-03
1.180000000000000000e+02 1.424184641528825068e-03
1.200000000000000000e+02 1.099957374289672885e-02
1.220000000000000000e+02 3.083115022603166722e-02
1.240000000000000000e+02 3.039216242884634767e-02
1.260000000000000000e+02 1.663786328375138623e-02
1.280000000000000000e+02 5.679331938456044782e-03
1.300000000000000000e+02 2.562664633124711600e-03
1.320000000000000000e+02 1.350758265689222526e-02
1.340000000000000000e+02 2.675463177884296329e-02
1.360000000000000000e+02 2.508426909403027594e-02
1.380000000000000000e+02 8.603858696963229136e-03
1.400000000000000000e+02 6.926275779370882901e-04
1.420000000000000000e+02 5.194143626646052780e-03
1.440000000000000000e+02 1.745723396546594586e-02
1.460000000000000000e+02 2.013893110119724383e-02
1.480000000000000000e+02 1.734349802253554174e-02
1.500000000000000000e+02 7.182718721615799495e-03
1.520000000000000000e+02 8.513059889665441915e-04
1.540000000000000000e+02 6.569163097719155076e-03
1.560000000000000000e+02 1.865642757260133067e-02
1.580000000000000000e+02 1.855679756135586445e-02
1.600000000000000000e+02 9.361953354865448773e-03
1.620000000000000000e+02 3.955444001045194113e-03
1.640000000000000000e+02 1.850407871561543516e-03
1.660000000000000000e+02 9.114839986333223010e-03
1.680000000000000000e+02 1.640652679596854568e-02
1.700000000000000000e+02 1.648082695157526700e-02
1.720000000000000000e+02 6.645379661456729536e-03
1.740000000000000000e+02 7.747411608498566693e-04
1.760000000000000000e+02 3.481925022466469954e-03
1.780000000000000000e+02 1.139214686292788770e-02
1.800000000000000000e+02 1.503477482572890267e-02
1.820000000000000000e+02 1.126546593624055959e-02
1.840000000000000000e+02 4.223781021444494854e-03
1.860000000000000000e+02 7.328386908582729120e-04
1.880000000000000000e+02 5.272850079787616551e-03
1.900000000000000000e+02 1.153591569322642840e-02
1.920000000000000000e+02 1.359698697273969970e-02
1.940000000000000000e+02 7.755586403728642608e-03
1.960000000000000000e+02 1.911422740359824957e-03
1.980000000000000000e+02 4.418337663274485294e-04
2.000000000000000000e+02 7.271427743761549323e-03
2.020000000000000000e+02 1.156265036672365909e-02
2.040000000000000000e+02 9.775309564099998738e-03
2.060000000000000000e+02 5.230292390361768184e-03
2.080000000000000000e+02 1.442198986179477060e-03
2.100000000000000000e+02 1.547773171520105961e-03
2.120000000000000000e+02 7.532427356860438294e-03
2.140000000000000000e+02 1.156439415512622304e-02
2.160000000000000000e+02 7.560752145986171513e-03
2.180000000000000000e+02 2.146733746027251755e-03
2.200000000000000000e+02 4.338968851662627912e-04
2.220000000000000000e+02 4.246070671273471930e-03
2.240000000000000000e+02 7.407084632221838660e-03
2.260000000000000000e+02 9.143998832621846873e-03
2.280000000000000000e+02 6.074870019959988099e-03
2.300000000000000000e+02 7.907267176250343255e-04
2.320000000000000000e+02 6.203828907125341630e-05
2.340000000000000000e+02 5.214553770359842133e-03
2.360000000000000000e+02 8.403493762211056151e-03
2.380000000000000000e+02 6.893893671414019764e-03
2.400000000000000000e+02 3.434250846677144864e-03
2.420000000000000000e+02 7.772340988996262467e-04
2.440000000000000000e+02 1.403428157569663881e-03
2.460000000000000000e+02 5.304945867004917659e-03
2.480000000000000000e+02 8.183598802016689433e-03
2.500000000000000000e+02 5.628097649534424818e-03
2.520000000000000000e+02 1.680351174282890270e-03
2.540000000000000000e+02 1.605780379296817273e-04
2.560000000000000000e+02 2.495133687867578942e-03
2.580000000000000000e+02 6.109704129322324206e-03
2.600000000000000000e+02 6.768462372287231688e-03
2.620000000000000000e+02 3.903918090369273841e-03
2.640000000000000000e+02 9.134614002697105661e-04
2.660000000000000000e+02 4.916749105365880723e-04
2.680000000000000000e+02 3.171958619114789713e-03
2.700000000000000000e+02 6.072433226218976188e-03
2.720000000000000000e+02 5.667999179269855858e-03
2.740000000000000000e+02 2.314573970801703240e-03
2.760000000000000000e+02 3.890645070594445087e-04
2.780000000000000000e+02 9.858206506496713928e-04
2.800000000000000000e+02 4.262478840267647229e-03
2.820000000000000000e+02 5.157885484523561104e-03
2.840000000000000000e+02 4.024810455003802190e-03
2.860000000000000000e+02 1.434473305126360287e-03
2.880000000000000000e+02 5.009925719203778272e-04
2.900000000000000000e+02 1.158933476284929043e-03
2.920000000000000000e+02 4.643768376229928663e-03
2.940000000000000000e+02 4.994254065225689487e-03
2.960000000000000000e+02 2.184744170302010957e-03
2.980000000000000000e+02 1.378067259913962062e-04
3.000000000000000000e+02 3.442843161458597478e-04
3.020000000000000000e+02 2.150211920964650858e-03
3.040000000000000000e+02 4.223115865245929967e-03
3.060000000000000000e+02 4.605955214623591587e-03
3.080000000000000000e+02 1.617901236944163657e-03
3.100000000000000000e+02 4.743432235834177391e-04
3.120000000000000000e+02 6.823921853271741611e-04
3.140000000000000000e+02 3.400134525493925253e-03
3.160000000000000000e+02 4.202633817053325060e-03
3.180000000000000000e+02 3.036087102175955010e-03
3.200000000000000000e+02 1.047381860447060831e-03
3.220000000000000000e+02 1.938571262751764834e-04
3.240000000000000000e+02 1.120885887560874039e-03
3.260000000000000000e+02 3.588686643555050182e-03
3.280000000000000000e+02 4.077405748633466942e-03
3.300000000000000000e+02 2.007942956376851384e-03
3.320000000000000000e+02 2.840899997256229881e-04
3.340000000000000000e+02 1.077934218454146276e-04
3.360000000000000000e+02 2.134642439154177396e-03
3.380000000000000000e+02 3.702426295633998166e-03
3.400000000000000000e+02 3.334196481349138708e-03
3.420000000000000000e+02 1.406065067586226291e-03
3.440000000000000000e+02 8.525058140840258147e-05
3.460000000000000000e+02 5.166037595092376478e-04
3.480000000000000000e+02 2.495208720000974267e-03
3.500000000000000000e+02 3.853892490527144332e-03
3.520000000000000000e+02 2.703146953338730896e-03
3.540000000000000000e+02 5.498266216097391634e-04
3.560000000000000000e+02 1.891632695940614894e-04
3.580000000000000000e+02 1.515019827111885320e-03
3.600000000000000000e+02 2.663137754661093481e-03
3.620000000000000000e+02 3.252717147491424043e-03
3.640000000000000000e+02 2.046307951589554364e-03
3.660000000000000000e+02 3.801849441362747939e-04
3.680000000000000000e+02 1.763222720594370685e-04
3.700000000000000000e+02 1.890286843385879934e-03
3.720000000000000000e+02 3.394587198849663423e-03
3.740000000000000000e+02 2.661196283982647515e-03
3.760000000000000000e+02 1.074548072695691303e-03
3.780000000000000000e+02 2.587211012130552490e-04
3.800000000000000000e+02 5.611276416264132649e-04
3.820000000000000000e+02 1.892472329730665592e-03
3.840000000000000000e+02 3.357245157049604245e-03
3.860000000000000000e+02 2.246629740030314792e-03
3.880000000000000000e+02 5.209934186343190277e-04
3.900000000000000000e+02 1.875529273700493604e-04
3.920000000000000000e+02 1.229074370515448322e-03
3.940000000000000000e+02 2.451684762748485014e-03
3.960000000000000000e+02 2.734620689382794012e-03
3.980000000000000000e+02 1.615965318736201084e-03
4.000000000000000000e+02 3.381782180742476385e-04
4.020000000000000000e+02 6.294074799662041642e-05
4.040000000000000000e+02 1.503750079686838603e-03
4.060000000000000000e+02 2.786947598481859245e-03
4.080000000000000000e+02 2.367917580814449252e-03
4.100000000000000000e+02 1.127856489150147468e-03
4.120000000000000000e+02 1.204203665263747780e-04
4.140000000000000000e+02 5.940024032344837224e-04
4.160000000000000000e+02 1.904811863854050102e-03
4.180000000000000000e+02 2.622049681152205380e-03
4.200000000000000000e+02 1.788830808317598553e-03
4.220000000000000000e+02 7.082674237910424608e-04
4.240000000000000000e+02 3.033109302741365809e-05
4.260000000000000000e+02 7.862516182601808623e-04
4.280000000000000000e+02 2.226683266494333679e-03
4.300000000000000000e+02 2.577503693631300052e-03
4.320000000000000000e+02 1.236154370674924508e-03
4.340000000000000000e+02 6.971504411446005633e-05
4.360000000000000000e+02 4.142438971346251719e-04
4.380000000000000000e+02 1.179550195397283119e-03
4.400000000000000000e+02 2.173347184482921080e-03
4.420000000000000000e+02 2.086907119776881814e-03
4.440000000000000000e+02 1.025876727483776563e-03
4.460000000000000000e+02 2.243651806832502871e-04
4.480000000000000000e+02 4.184152456989664870e-04
4.500000000000000000e+02 1.787656758901690068e-03
4.520000000000000000e+02 2.260763292619927256e-03
4.540000000000000000e+02 1.425629713397214005e-03
4.560000000000000000e+02 6.225338625274190463e-04
4.580000000000000000e+02 5.507640401880564696e-05
4.600000000000000000e+02 5.674693459543078689e-04
4.620000000000000000e+02 1.931837172124417634e-03
4.640000000000000000e+02 2.127883935175489682e-03
4.660000000000000000e+02 1.129331246042752923e-03
4.680000000000000000e+02 3.614943842400464291e-05
4.700000000000000000e+02 2.397650319228006310e-04
4.720000000000000000e+02 1.110532238529415849e-03
4.740000000000000000e+02 1.920990559151292132e-03
4.760000000000000000e+02 1.699052971057213313e-03
4.780000000000000000e+02 8.094907916831317607e-04
4.800000000000000000e+02 7.970042098826013444e-05
4.820000000000000000e+02 3.656158775999784893e-04
4.840000000000000000e+02 1.404448610523800767e-03
4.860000000000000000e+02 1.916743485681493553e-03
4.880000000000000000e+02 1.382145050486727200e-03
4.900000000000000000e+02 2.517045746888157964e-04
4.920000000000000000e+02 6.512972796990368352e-05
4.940000000000000000e+02 6.377635843666240589e-04
4.960000000000000000e+02 1.544929562337316042e-03
4.980000000000000000e+02 1.567566145498133778e-03


==> dat/qcels_Heis_8_lo_eps0.01.dat <==
2.000000000000000000e+00 1.456263642512958256e-01
4.000000000000000000e+00 1.043736357487041744e-01
6.000000000000000000e+00 1.456263642512958256e-01
8.000000000000000000e+00 1.456263642512958256e-01
1.000000000000000000e+01 1.456263642512958256e-01
1.200000000000000000e+01 1.456263642512958256e-01
1.400000000000000000e+01 1.043736357487041744e-01
1.600000000000000000e+01 1.043736357487041744e-01
1.800000000000000000e+01 1.043736357487041744e-01
2.000000000000000000e+01 1.043736357487041744e-01
2.200000000000000000e+01 1.043736357487041744e-01
2.400000000000000000e+01 1.043736357487041744e-01
2.600000000000000000e+01 1.043736357487041744e-01
2.800000000000000000e+01 1.043736357487041744e-01
3.000000000000000000e+01 1.456263642512958256e-01
3.200000000000000000e+01 1.456263642512958256e-01
3.400000000000000000e+01 1.456263642512958256e-01
3.600000000000000000e+01 1.456263642512958256e-01
3.800000000000000000e+01 1.456263642512958256e-01
4.000000000000000000e+01 1.456263642512958256e-01
4.200000000000000000e+01 1.456263642512958256e-01
4.400000000000000000e+01 1.456263642512958256e-01
4.600000000000000000e+01 1.456263642512958256e-01
4.800000000000000000e+01 1.456263642512958256e-01
5.000000000000000000e+01 1.456263642512958256e-01
5.200000000000000000e+01 1.456263642512958256e-01
5.400000000000000000e+01 1.423380549454975608e-01
5.600000000000000000e+01 1.456263642512958256e-01
5.800000000000000000e+01 1.162398020085220196e-01
6.000000000000000000e+01 3.071977129603808976e-02
6.200000000000000000e+01 1.397304160701295928e-02
6.400000000000000000e+01 9.186042372428460112e-02
6.600000000000000000e+01 1.456263642512958256e-01
6.800000000000000000e+01 1.456263642512958256e-01
7.000000000000000000e+01 1.456263642512958256e-01
7.200000000000000000e+01 1.456263642512958256e-01
7.400000000000000000e+01 1.456263642512958256e-01
7.600000000000000000e+01 1.456263642512958256e-01
7.800000000000000000e+01 1.456263642512958256e-01
8.000000000000000000e+01 1.456263642512958256e-01
8.200000000000000000e+01 1.456263642512958256e-01
8.400000000000000000e+01 1.456263642512958256e-01
8.600000000000000000e+01 1.456263642512958256e-01
8.800000000000000000e+01 1.340068172211204001e-01
9.000000000000000000e+01 1.225609354506573823e-01
9.200000000000000000e+01 9.212095966427114035e-02
9.400000000000000000e+01 4.722202945339404323e-02
9.600000000000000000e+01 2.941310359426552168e-02
9.800000000000000000e+01 3.039494525205554964e-02
1.000000000000000000e+02 5.458931882225215304e-02
1.020000000000000000e+02 7.934819146123572864e-02
1.040000000000000000e+02 5.802903246571489149e-02
1.060000000000000000e+02 5.404117168745870003e-02
1.080000000000000000e+02 1.310267965762044184e-01
1.100000000000000000e+02 1.456263642512958256e-01
1.120000000000000000e+02 1.456263642512958256e-01
1.140000000000000000e+02 1.456263642512958256e-01
1.160000000000000000e+02 1.388922719537752926e-01
1.180000000000000000e+02 1.399537946214337580e-01
1.200000000000000000e+02 1.352633591231580112e-01
1.220000000000000000e+02 1.217996412669997142e-01
1.240000000000000000e+02 1.098006651274197054e-01
1.260000000000000000e+02 8.765228129612978591e-02
1.280000000000000000e+02 6.348438542456769085e-02
1.300000000000000000e+02 4.857776107338906968e-02
1.320000000000000000e+02 4.145548265326048920e-02
1.340000000000000000e+02 4.146355697652381878e-02
1.360000000000000000e+02 4.096043168796370537e-02
1.380000000000000000e+02 1.873460093646883706e-02
1.400000000000000000e+02 7.077015861494118099e-04
1.420000000000000000e+02 1.592175540623230745e-02
1.440000000000000000e+02 4.239604415019293526e-02
1.460000000000000000e+02 5.809452464487563361e-02
1.480000000000000000e+02 6.870833090740013915e-02
1.500000000000000000e+02 6.670425466008289561e-02
1.520000000000000000e+02 7.701904564535766440e-02
1.540000000000000000e+02 9.573138476547882192e-02
1.560000000000000000e+02 9.459555457650381527e-02
1.580000000000000000e+02 9.087464552734836332e-02
1.600000000000000000e+02 7.942553318773803994e-02
1.620000000000000000e+02 6.530692304431084949e-02
1.640000000000000000e+02 5.671904314419151660e-02
1.660000000000000000e+02 5.345030001216599658e-02
1.680000000000000000e+02 4.874661774165645056e-02
1.700000000000000000e+02 4.332732082051649058e-02
1.720000000000000000e+02 2.638090297109840776e-02
1.740000000000000000e+02 1.049760473851080178e-02
1.760000000000000000e+02 1.067863520066225647e-02
1.780000000000000000e+02 1.643252529508032467e-02
1.800000000000000000e+02 1.781619912192411448e-02
1.820000000000000000e+02 1.724185622875040735e-02
1.840000000000000000e+02 1.400542907071411491e-02
1.860000000000000000e+02 1.868534754619588512e-02
1.880000000000000000e+02 4.040859579698619086e-02
1.900000000000000000e+02 4.956874687198364882e-02
1.920000000000000000e+02 5.780630358537308666e-02
1.940000000000000000e+02 5.828026589789914169e-02
1.960000000000000000e+02 5.203620838323530506e-02
1.980000000000000000e+02 5.036837171780206290e-02
2.000000000000000000e+02 5.434827936751673860e-02
2.020000000000000000e+02 5.128169907344926060e-02
2.040000000000000000e+02 4.558872709921857336e-02
2.060000000000000000e+02 3.526375550434579509e-02
2.080000000000000000e+02 2.335989244218694694e-02
2.100000000000000000e+02 2.007927597335879000e-02
2.120000000000000000e+02 2.153047838874755371e-02
2.140000000000000000e+02 1.853972822460292491e-02
2.160000000000000000e+02 1.171412232625357319e-02
2.180000000000000000e+02 4.724230751691038677e-03
2.200000000000000000e+02 1.679894583269003761e-03
2.220000000000000000e+02 1.000200130840056545e-02
2.240000000000000000e+02 1.434181672610179703e-02
2.260000000000000000e+02 2.069258006240204395e-02
2.280000000000000000e+02 2.712075519869472373e-02
2.300000000000000000e+02 2.676302055671087032e-02
2.320000000000000000e+02 2.986530193958714108e-02
2.340000000000000000e+02 4.086586831784799756e-02
2.360000000000000000e+02 4.333680102051040706e-02
2.380000000000000000e+02 4.176179670199076099e-02
2.400000000000000000e+02 3.620108531564802945e-02
2.420000000000000000e+02 2.902796424908160589e-02
2.440000000000000000e+02 2.767622705413685935e-02
2.460000000000000000e+02 2.898790189536271100e-02
2.480000000000000000e+02 2.493897762314389865e-02
2.500000000000000000e+02 1.803605654575335393e-02
2.520000000000000000e+02 1.123745460066061241e-02
2.540000000000000000e+02 6.108774937302996477e-03
2.560000000000000000e+02 7.069768090019579176e-03
2.580000000000000000e+02 7.658319514149525276e-03
2.600000000000000000e+02 6.404132326121469987e-03
2.620000000000000000e+02 7.162492295293532152e-03
2.640000000000000000e+02 7.379304391889718318e-03
2.660000000000000000e+02 7.985728631211941320e-03
2.680000000000000000e+02 1.671022184839898728e-02
2.700000000000000000e+02 2.455831928464569103e-02
2.720000000000000000e+02 2.829433964170746663e-02
2.740000000000000000e+02 2.700689497224040281e-02
2.760000000000000000e+02 2.401265159890542122e-02
2.780000000000000000e+02 2.647871021513381606e-02
2.800000000000000000e+02 3.089405099904141139e-02
2.820000000000000000e+02 2.735369902784512419e-02
2.840000000000000000e+02 2.280091779739734648e-02
2.860000000000000000e+02 1.807579023658334449e-02
2.880000000000000000e+02 1.336304876427973909e-02
2.900000000000000000e+02 1.270655845597801203e-02
2.920000000000000000e+02 1.232525429610475953e-02
2.940000000000000000e+02 8.588795136034832467e-03
2.960000000000000000e+02 5.327764452413674690e-03
2.980000000000000000e+02 3.401426206540492103e-03
3.000000000000000000e+02 1.494186105961858857e-03
3.020000000000000000e+02 3.878407995959065602e-03
3.040000000000000000e+02 8.401251619819305461e-03
3.060000000000000000e+02 1.200821881683999948e-02
3.080000000000000000e+02 1.250996653776681455e-02
3.100000000000000000e+02 1.236468666250445381e-02
3.120000000000000000e+02 1.626936602711204216e-02
3.140000000000000000e+02 2.409112055566176025e-02
3.160000000000000000e+02 2.433972627771296970e-02
3.180000000000000000e+02 2.190367800765713469e-02
3.200000000000000000e+02 1.985853397221326588e-02
3.220000000000000000e+02 1.757611861806296361e-02
3.240000000000000000e+02 1.754292773105881054e-02
3.260000000000000000e+02 1.714506571418539238e-02
3.280000000000000000e+02 1.336729717315066068e-02
3.300000000000000000e+02 9.745360845300865549e-03
3.320000000000000000e+02 7.081476314912293901e-03
3.340000000000000000e+02 3.557740982872203972e-03
3.360000000000000000e+02 3.445884943886312612e-03
3.380000000000000000e+02 4.494532194090794519e-03
3.400000000000000000e+02 4.069950119916398990e-03
3.420000000000000000e+02 3.154383068764587961e-03
3.440000000000000000e+02 2.428272942307074800e-03
3.460000000000000000e+02 3.665257919525544139e-03
3.480000000000000000e+02 1.055990162215536543e-02
3.500000000000000000e+02 1.459242799613136299e-02
3.520000000000000000e+02 1.403726904116453511e-02
3.540000000000000000e+02 1.387319430066824566e-02
3.560000000000000000e+02 1.490565603306137632e-02
3.580000000000000000e+02 1.722127777276583060e-02
3.600000000000000000e+02 1.802228263889738002e-02
3.620000000000000000e+02 1.598883106838044910e-02
3.640000000000000000e+02 1.357219410395416048e-02
3.660000000000000000e+02 1.144435350895989245e-02
3.680000000000000000e+02 8.312301147755718489e-03
3.700000000000000000e+02 7.584659241938851437e-03
3.720000000000000000e+02 7.594936774982130601e-03
3.740000000000000000e+02 5.366932420411529847e-03
3.760000000000000000e+02 2.864642637387504465e-03
3.780000000000000000e+02 1.143480753153625074e-03
3.800000000000000000e+02 2.643660311463236212e-05
3.820000000000000000e+02 2.846886479861865382e-03
3.840000000000000000e+02 6.221476999542119302e-03
3.860000000000000000e+02 5.490893450296852052e-03
3.880000000000000000e+02 5.619364430174300651e-03
3.900000000000000000e+02 7.687234045061330789e-03
3.920000000000000000e+02 1.130982676085068306e-02
3.940000000000000000e+02 1.437046155318100205e-02
3.960000000000000000e+02 1.436232898116074352e-02
3.980000000000000000e+02 1.335566699865964324e-02
4.000000000000000000e+02 1.289077378417502473e-02
4.020000000000000000e+02 1.167052642588117806e-02
4.040000000000000000e+02 1.111649000944225918e-02
4.060000000000000000e+02 1.132231002014805199e-02
4.080000000000000000e+02 9.286995172470113857e-03
4.100000000000000000e+02 6.613136409157505113e-03
4.120000000000000000e+02 4.029236670685776289e-03
4.140000000000000000e+02 2.640025574446980272e-03
4.160000000000000000e+02 3.303387547191505291e-03
4.180000000000000000e+02 4.142933399162274100e-03
4.200000000000000000e+02 2.217587710202195694e-03
4.220000000000000000e+02 1.123696514905958566e-03
4.240000000000000000e+02 1.876680795913188149e-03
4.260000000000000000e+02 3.944665646013589821e-03
4.280000000000000000e+02 7.498149717985569396e-03
4.300000000000000000e+02 8.959757621312292031e-03
4.320000000000000000e+02 8.667281035041440873e-03
4.340000000000000000e+02 9.774516695813417755e-03
4.360000000000000000e+02 1.103388640715863289e-02
4.380000000000000000e+02 1.123223608991175126e-02
4.400000000000000000e+02 1.251365135588500266e-02
4.420000000000000000e+02 1.169711299369780022e-02
4.440000000000000000e+02 9.603605024476991048e-03
4.460000000000000000e+02 7.457954523431453708e-03
4.480000000000000000e+02 6.283532200523467282e-03
4.500000000000000000e+02 6.315986383224725387e-03
4.520000000000000000e+02 6.112540872152294469e-03
4.540000000000000000e+02 3.600224819575004176e-03
4.560000000000000000e+02 1.531657652986240237e-03
4.580000000000000000e+02 9.702435265630526828e-04
4.600000000000000000e+02 1.097638836863978895e-03
4.620000000000000000e+02 2.865282560133408651e-03
4.640000000000000000e+02 3.700552700120596228e-03
4.660000000000000000e+02 3.313455373909590662e-03
4.680000000000000000e+02 4.094069976627423557e-03
4.700000000000000000e+02 6.158135733388192534e-03
4.720000000000000000e+02 7.435158564003785386e-03
4.740000000000000000e+02 9.697303479907048995e-03
4.760000000000000000e+02 1.033223281568140806e-02
4.780000000000000000e+02 9.516691679191779940e-03
4.800000000000000000e+02 8.704830333302382428e-03
4.820000000000000000e+02 8.459858825499821933e-03
4.840000000000000000e+02 8.559524539293761336e-03
4.860000000000000000e+02 8.705506289091502481e-03
4.880000000000000000e+02 6.558574909131920094e-03
4.900000000000000000e+02 3.945870191028433283e-03
4.920000000000000000e+02 3.112609858117565409e-03
4.940000000000000000e+02 2.887803205677386131e-03
4.960000000000000000e+02 2.868640705610658870e-03
4.980000000000000000e+02 2.458772827804267536e-03


==> dat/uvqpeCr2_HF_eps0.01.dat <==
0.000000000000000000e+00 2.602303399993326494e-01
2.000000000000000000e+00 1.927047956466090284e-01
4.000000000000000000e+00 6.859912849911316279e-02
6.000000000000000000e+00 6.637083248370639899e-02
8.000000000000000000e+00 5.794064031539301191e-02
1.000000000000000000e+01 4.366721945010264283e-02
1.200000000000000000e+01 3.465578422626249683e-02
1.400000000000000000e+01 2.889362663579152918e-02
1.600000000000000000e+01 2.315397780402319791e-02
1.800000000000000000e+01 1.945741263087922765e-02
2.000000000000000000e+01 1.601215294516660642e-02
2.200000000000000000e+01 1.273775788185065733e-02
2.400000000000000000e+01 1.016569099586777519e-02
2.600000000000000000e+01 8.046587163099199955e-03
2.800000000000000000e+01 6.792205372823440467e-03
3.000000000000000000e+01 6.153123752284469887e-03
3.200000000000000000e+01 5.765782165765869459e-03
3.400000000000000000e+01 5.384292673665659439e-03
3.600000000000000000e+01 5.033515111000791582e-03
3.800000000000000000e+01 4.738476285475423828e-03
4.000000000000000000e+01 4.289741157412547967e-03
4.200000000000000000e+01 3.901161410877156295e-03
4.400000000000000000e+01 3.547682713923059044e-03
4.600000000000000000e+01 3.138359890786679516e-03
4.800000000000000000e+01 2.735036006380527768e-03
5.000000000000000000e+01 2.179440541768903981e-03
5.200000000000000000e+01 1.779049632407088931e-03
5.400000000000000000e+01 1.612986099421933207e-03
5.600000000000000000e+01 1.448765400385078903e-03
5.800000000000000000e+01 1.348674843558191625e-03
6.000000000000000000e+01 1.232468038902206995e-03
6.200000000000000000e+01 1.056064111536082675e-03
6.400000000000000000e+01 9.292479294415388310e-04
6.600000000000000000e+01 8.696665912362774430e-04
6.800000000000000000e+01 8.510315440590648668e-04
7.000000000000000000e+01 8.856404913792541647e-04
7.200000000000000000e+01 9.641317815960096091e-04
7.400000000000000000e+01 9.897712054690943964e-04
7.600000000000000000e+01 9.422570243035545585e-04
7.800000000000000000e+01 8.695164570196626478e-04
8.000000000000000000e+01 7.514355117994778567e-04
8.200000000000000000e+01 6.729041295015350315e-04
8.400000000000000000e+01 6.307545534059481006e-04
8.600000000000000000e+01 5.692303419298376304e-04
8.800000000000000000e+01 5.411702777570161693e-04
9.000000000000000000e+01 4.981305750265268856e-04
9.200000000000000000e+01 4.172511607727535563e-04
9.400000000000000000e+01 3.684935052650314307e-04
9.600000000000000000e+01 3.615403675905880525e-04
9.800000000000000000e+01 3.668478986859791016e-04
1.000000000000000000e+02 3.897718610519927468e-04
1.020000000000000000e+02 4.367494989858716672e-04
1.040000000000000000e+02 4.616215071637302329e-04
1.060000000000000000e+02 4.709690557180899284e-04
1.080000000000000000e+02 4.914935438462907742e-04
1.100000000000000000e+02 5.036202219181820519e-04
1.120000000000000000e+02 5.099426773987077556e-04
1.140000000000000000e+02 5.036801128044948598e-04
1.160000000000000000e+02 4.604236513543988091e-04
1.180000000000000000e+02 4.175264790828805582e-04
1.200000000000000000e+02 3.840411233993088424e-04
1.220000000000000000e+02 3.475248145603805064e-04
1.240000000000000000e+02 3.324781949739781897e-04
1.260000000000000000e+02 3.276492889199352377e-04
1.280000000000000000e+02 3.190776677125718329e-04
1.300000000000000000e+02 3.086286833986361566e-04
1.320000000000000000e+02 3.028996814967007344e-04
1.340000000000000000e+02 2.979959451426040010e-04
1.360000000000000000e+02 2.953361192700470106e-04
1.380000000000000000e+02 3.024570038993282966e-04
1.400000000000000000e+02 3.154900364437135288e-04
1.420000000000000000e+02 3.149496787420092347e-04
1.440000000000000000e+02 3.046562020837236613e-04
1.460000000000000000e+02 2.807898465145349399e-04
1.480000000000000000e+02 2.474165840540563433e-04
1.500000000000000000e+02 2.179688183112813370e-04
1.520000000000000000e+02 1.949716086764350200e-04
1.540000000000000000e+02 1.891320948678244568e-04
1.560000000000000000e+02 1.847280626033226696e-04
1.580000000000000000e+02 1.723255064937215578e-04
1.600000000000000000e+02 1.561238458783378424e-04
1.620000000000000000e+02 1.432404935993105311e-04
1.640000000000000000e+02 1.472641361735238779e-04
1.660000000000000000e+02 1.541436573918076615e-04
1.680000000000000000e+02 1.651244422779804067e-04
1.700000000000000000e+02 1.812485936607696421e-04
1.720000000000000000e+02 1.815916603111218241e-04
1.740000000000000000e+02 1.795766749571284942e-04
1.760000000000000000e+02 1.777546633873927271e-04
1.780000000000000000e+02 1.705070457542324873e-04
1.800000000000000000e+02 1.659748155332710893e-04
1.820000000000000000e+02 1.646658682152066613e-04
1.840000000000000000e+02 1.601789013112208586e-04
1.860000000000000000e+02 1.494388626509086612e-04
1.880000000000000000e+02 1.432752545053018697e-04
1.900000000000000000e+02 1.478348635063908025e-04
1.920000000000000000e+02 1.504529712841603075e-04
1.940000000000000000e+02 1.570880816411908214e-04
1.960000000000000000e+02 1.714054559944564035e-04
1.980000000000000000e+02 1.853664015884326879e-04
2.000000000000000000e+02 1.927030014353520420e-04
2.020000000000000000e+02 1.936912713750625170e-04
2.040000000000000000e+02 1.940835681232974891e-04
2.060000000000000000e+02 1.924679847068922920e-04
2.080000000000000000e+02 1.867208339176939331e-04
2.100000000000000000e+02 1.764235299847249580e-04
2.120000000000000000e+02 1.643473441472876164e-04
2.140000000000000000e+02 1.517344589006310040e-04
2.160000000000000000e+02 1.393128704567687275e-04
2.180000000000000000e+02 1.264989437855410458e-04
2.200000000000000000e+02 1.184407155925561693e-04
2.220000000000000000e+02 1.142899571035862078e-04
2.240000000000000000e+02 1.142326815944573611e-04
2.260000000000000000e+02 1.154155512514111823e-04
2.280000000000000000e+02 1.131294515711360010e-04
2.300000000000000000e+02 1.080158198687905763e-04
2.320000000000000000e+02 1.015148617902893625e-04
2.340000000000000000e+02 9.733926866088750689e-05
2.360000000000000000e+02 9.428174828440638946e-05
2.380000000000000000e+02 9.141822444316987143e-05
2.400000000000000000e+02 9.146828180867742626e-05
2.420000000000000000e+02 8.642284715927695351e-05
2.440000000000000000e+02 7.609425935205378318e-05
2.460000000000000000e+02 6.930965062740667023e-05
2.480000000000000000e+02 6.665908707613241017e-05
2.500000000000000000e+02 7.005173598760348712e-05
2.520000000000000000e+02 7.526736129207031321e-05
2.540000000000000000e+02 7.988349143942494212e-05
2.560000000000000000e+02 8.401868686964860918e-05
2.580000000000000000e+02 8.693861229250302220e-05
2.600000000000000000e+02 9.130160053734582984e-05
2.620000000000000000e+02 9.430431743412652100e-05
2.640000000000000000e+02 9.694148909340887237e-05
2.660000000000000000e+02 1.014747656774507616e-04
2.680000000000000000e+02 1.025314424869858929e-04
2.700000000000000000e+02 1.020638427499542556e-04
2.720000000000000000e+02 9.937004734512583175e-05
2.740000000000000000e+02 9.468346594059451251e-05
2.760000000000000000e+02 9.038615537485875638e-05
2.780000000000000000e+02 8.516259791443651754e-05
2.800000000000000000e+02 8.290453817340842993e-05
2.820000000000000000e+02 8.245637271070458232e-05
2.840000000000000000e+02 8.221832998846319502e-05
2.860000000000000000e+02 8.170885793433400597e-05
2.880000000000000000e+02 7.937700776850549337e-05
2.900000000000000000e+02 8.009380960500230863e-05
2.920000000000000000e+02 8.194754426645569571e-05
2.940000000000000000e+02 8.230121083951260730e-05
2.960000000000000000e+02 8.103104680338232715e-05
2.980000000000000000e+02 7.595609339135391122e-05
3.000000000000000000e+02 7.204358835482407657e-05
3.020000000000000000e+02 6.877669578390873978e-05
3.040000000000000000e+02 6.470253872473899091e-05
3.060000000000000000e+02 6.290759344720991107e-05
3.080000000000000000e+02 6.012995207543719877e-05
3.100000000000000000e+02 5.585290482796633670e-05
3.120000000000000000e+02 5.258449813854846662e-05
3.140000000000000000e+02 5.099433792261541342e-05
3.160000000000000000e+02 5.084027815026522532e-05
3.180000000000000000e+02 5.008918625124268763e-05
3.200000000000000000e+02 5.213472840482971118e-05
3.220000000000000000e+02 5.608264135468488516e-05
3.240000000000000000e+02 5.914522385188800499e-05
3.260000000000000000e+02 6.091180261010891497e-05
3.280000000000000000e+02 5.940768788083943642e-05
3.300000000000000000e+02 5.761608952529244458e-05
3.320000000000000000e+02 5.693762085308300190e-05
3.340000000000000000e+02 5.614718118456686450e-05
3.360000000000000000e+02 5.663181826741900594e-05
3.380000000000000000e+02 5.698425004895687037e-05
3.400000000000000000e+02 5.585184747756442766e-05
3.420000000000000000e+02 5.293579428845584286e-05
3.440000000000000000e+02 5.025587703740171368e-05
3.460000000000000000e+02 4.928154722389124613e-05
3.480000000000000000e+02 4.923746348922977375e-05
3.500000000000000000e+02 5.100702408924569562e-05
3.520000000000000000e+02 5.240447507217308322e-05
3.540000000000000000e+02 5.320258036265160977e-05
3.560000000000000000e+02 5.494954642314365596e-05
3.580000000000000000e+02 5.690046060061880364e-05
3.600000000000000000e+02 5.930420565579652388e-05
3.620000000000000000e+02 6.112897600452542400e-05
3.640000000000000000e+02 6.085494012948558290e-05
3.660000000000000000e+02 6.079449959751392001e-05
3.680000000000000000e+02 6.027708363823204747e-05
3.700000000000000000e+02 5.796731399223544015e-05
3.720000000000000000e+02 5.521646178557329602e-05
3.740000000000000000e+02 5.378947714313181817e-05
3.760000000000000000e+02 5.365278093552941236e-05
3.780000000000000000e+02 5.336255822160397306e-05
3.800000000000000000e+02 5.303742860856821363e-05
3.820000000000000000e+02 5.227495398247687132e-05
3.840000000000000000e+02 5.056976464020619021e-05
3.860000000000000000e+02 4.979245201466940795e-05
3.880000000000000000e+02 4.943005087801784903e-05
3.900000000000000000e+02 4.960290624813632539e-05
3.920000000000000000e+02 4.981771886330696247e-05
3.940000000000000000e+02 4.823944142687684625e-05
3.960000000000000000e+02 4.598135279467798506e-05
3.980000000000000000e+02 4.151898729180442701e-05
4.000000000000000000e+02 3.688126832344453980e-05
4.020000000000000000e+02 3.409467706705224054e-05
4.040000000000000000e+02 3.115088060103489312e-05
4.060000000000000000e+02 2.880318017209974857e-05
4.080000000000000000e+02 2.715619699523164947e-05
4.100000000000000000e+02 2.573282692385328222e-05
4.120000000000000000e+02 2.542808984974932561e-05
4.140000000000000000e+02 2.603309083102784888e-05
4.160000000000000000e+02 2.794346628960087098e-05
4.180000000000000000e+02 3.038284971133448176e-05
4.200000000000000000e+02 3.295023197339228541e-05
4.220000000000000000e+02 3.555627547978530126e-05
4.240000000000000000e+02 3.813584477867788515e-05
4.260000000000000000e+02 4.051565508762055000e-05
4.280000000000000000e+02 4.153878908106013761e-05
4.300000000000000000e+02 4.180778833095899163e-05
4.320000000000000000e+02 4.261442617889432162e-05
4.340000000000000000e+02 4.285286426017935550e-05
4.360000000000000000e+02 4.315350866306191222e-05
4.380000000000000000e+02 4.354831281040364165e-05
4.400000000000000000e+02 4.258609973425555797e-05
4.420000000000000000e+02 4.149878712442641685e-05
4.440000000000000000e+02 4.134318834423151450e-05
4.460000000000000000e+02 4.259461068565897565e-05
4.480000000000000000e+02 4.363693253015974767e-05
4.500000000000000000e+02 4.381220519673237454e-05
4.520000000000000000e+02 4.288729147620035142e-05
4.540000000000000000e+02 4.196521881585472009e-05
4.560000000000000000e+02 4.231418878919294605e-05
4.580000000000000000e+02 4.273789852750372437e-05
4.600000000000000000e+02 4.154348447296096059e-05
4.620000000000000000e+02 4.014224024067878705e-05
4.640000000000000000e+02 3.782011555373919188e-05
4.660000000000000000e+02 3.422153698546745448e-05
4.680000000000000000e+02 3.175900675182689978e-05
4.700000000000000000e+02 3.024146658519539046e-05
4.720000000000000000e+02 2.917685180242164748e-05
4.740000000000000000e+02 2.845393000319296946e-05
4.760000000000000000e+02 2.815242116153207901e-05
4.780000000000000000e+02 2.819783724509899946e-05
4.800000000000000000e+02 2.796367529800053236e-05
4.820000000000000000e+02 2.738271276194813609e-05
4.840000000000000000e+02 2.681233401500573798e-05
4.860000000000000000e+02 2.659281869951792414e-05
4.880000000000000000e+02 2.697737783434795870e-05
4.900000000000000000e+02 2.729170088950466487e-05
4.920000000000000000e+02 2.763898862000954839e-05
4.940000000000000000e+02 2.629166037107117334e-05
4.960000000000000000e+02 2.476942110707296509e-05
4.980000000000000000e+02 2.440957179271462327e-05
5.000000000000000000e+02 2.340456481674045819e-05


==> dat/uvqpeCr2_o0.05_eps0.001.dat <==
0.000000000000000000e+00 1.905189523169411592e+00
2.000000000000000000e+00 1.172225374236881779e+00
4.000000000000000000e+00 1.197539121133318618e+00
6.000000000000000000e+00 1.227458593111356855e+00
8.000000000000000000e+00 7.846783388584857022e-01
1.000000000000000000e+01 8.166271399801279252e-01
1.200000000000000000e+01 8.535743037123015853e-01
1.400000000000000000e+01 8.960142476946577617e-01
1.600000000000000000e+01 5.345499175514006884e-01
1.800000000000000000e+01 5.763922811118448175e-01
2.000000000000000000e+01 6.203035182318503704e-01
2.200000000000000000e+01 6.675758907677966647e-01
2.400000000000000000e+01 3.332676685496001601e-01
2.600000000000000000e+01 3.692409950109031280e-01
2.800000000000000000e+01 4.133702084302671720e-01
3.000000000000000000e+01 4.650249948389669763e-01
3.200000000000000000e+01 1.954260018738514515e-01
3.400000000000000000e+01 2.265341801036923619e-01
3.600000000000000000e+01 2.644251157528003660e-01
3.800000000000000000e+01 3.056952679499280734e-01
4.000000000000000000e+01 1.199742329778060168e-01
4.200000000000000000e+01 1.419796290617497958e-01
4.400000000000000000e+01 1.665974477976313040e-01
4.600000000000000000e+01 1.944719950000863840e-01
4.800000000000000000e+01 2.230339651940443091e-01
5.000000000000000000e+01 9.155355487320815389e-02
5.200000000000000000e+01 1.078930415093183742e-01
5.400000000000000000e+01 1.259154990086052139e-01
5.600000000000000000e+01 1.447103755331571595e-01
5.800000000000000000e+01 6.281725387970137076e-02
6.000000000000000000e+01 7.466764397218138283e-02
6.200000000000000000e+01 8.608012566231997009e-02
6.400000000000000000e+01 9.723579718083498469e-02
6.600000000000000000e+01 4.241110300536922451e-02
6.800000000000000000e+01 5.036631577706595503e-02
7.000000000000000000e+01 5.883223203802257634e-02
7.200000000000000000e+01 6.714036840245186932e-02
7.400000000000000000e+01 3.103251733507853341e-02
7.600000000000000000e+01 3.605003998273820232e-02
7.800000000000000000e+01 4.102670908155224561e-02
8.000000000000000000e+01 4.650199690581276885e-02
8.200000000000000000e+01 5.190685404715013329e-02
8.400000000000000000e+01 2.538616184574416651e-02
8.600000000000000000e+01 2.891462527471773750e-02
8.800000000000000000e+01 3.300460978844017151e-02
9.000000000000000000e+01 3.696931254509490394e-02
9.200000000000000000e+01 1.913827461661474910e-02
9.400000000000000000e+01 2.138749700006821811e-02
9.600000000000000000e+01 2.396513431563013566e-02
9.800000000000000000e+01 2.667857413707275943e-02
1.000000000000000000e+02 1.457591386758336389e-02
1.020000000000000000e+02 1.618445694614986316e-02
1.040000000000000000e+02 1.795202481400298006e-02
1.060000000000000000e+02 1.976051350164169385e-02
1.080000000000000000e+02 2.113010189585045467e-02
1.100000000000000000e+02 1.237492152396039123e-02
1.120000000000000000e+02 1.382957389621588748e-02
1.140000000000000000e+02 1.512249776384563642e-02
1.160000000000000000e+02 1.594831916271842107e-02
1.180000000000000000e+02 9.459424936227870534e-03
1.200000000000000000e+02 1.057468060937859396e-02
1.220000000000000000e+02 1.155115991708833070e-02
1.240000000000000000e+02 1.207738187701296040e-02
1.260000000000000000e+02 7.373491670760038905e-03
1.280000000000000000e+02 8.274753583740660987e-03
1.300000000000000000e+02 9.002788545207052531e-03
1.320000000000000000e+02 9.288282412497279525e-03
1.340000000000000000e+02 5.628640199687898020e-03
1.360000000000000000e+02 6.387224698687690543e-03
1.380000000000000000e+02 6.988759156050539448e-03
1.400000000000000000e+02 7.206598256377311565e-03
1.420000000000000000e+02 6.961256752705748292e-03
1.440000000000000000e+02 5.024803424870466495e-03
1.460000000000000000e+02 5.468033418068950734e-03
1.480000000000000000e+02 5.629221474270122531e-03
1.500000000000000000e+02 5.383003072938634219e-03
1.520000000000000000e+02 4.055369113382338749e-03
1.540000000000000000e+02 4.393834626854117333e-03
1.560000000000000000e+02 4.424598863688684013e-03
1.580000000000000000e+02 4.111752274027776800e-03
1.600000000000000000e+02 3.207468502690330112e-03
1.620000000000000000e+02 3.455740683190272264e-03
1.640000000000000000e+02 3.448325418076232402e-03
1.660000000000000000e+02 3.202279592530192162e-03
1.680000000000000000e+02 2.599348097536310215e-03
1.700000000000000000e+02 2.789817510395245156e-03
1.720000000000000000e+02 2.792448982252111571e-03
1.740000000000000000e+02 2.566070921918837001e-03
1.760000000000000000e+02 2.292722082051044854e-03
1.780000000000000000e+02 2.315452413481101750e-03
1.800000000000000000e+02 2.275303406371008679e-03
1.820000000000000000e+02 2.074260579341674540e-03
1.840000000000000000e+02 1.868814549631380014e-03
1.860000000000000000e+02 1.928030047837999252e-03
1.880000000000000000e+02 1.880630020789282727e-03
1.900000000000000000e+02 1.720999696476708737e-03
1.920000000000000000e+02 1.583008544823079778e-03
1.940000000000000000e+02 1.643138530929903274e-03
1.960000000000000000e+02 1.576629504666560459e-03
1.980000000000000000e+02 1.437801635303874882e-03
2.000000000000000000e+02 1.345312770326855889e-03
2.020000000000000000e+02 1.511243897673696665e-03
2.040000000000000000e+02 1.362609448743113284e-03
2.060000000000000000e+02 1.234149762698199876e-03
2.080000000000000000e+02 1.186488111423460601e-03
2.100000000000000000e+02 1.361100973718238271e-03
2.120000000000000000e+02 1.167598861698861947e-03
2.140000000000000000e+02 1.058763814834220388e-03
2.160000000000000000e+02 1.024682705141300885e-03
2.180000000000000000e+02 1.214105978840889031e-03
2.200000000000000000e+02 1.013631146261286149e-03
2.220000000000000000e+02 9.247198185625791090e-04
2.240000000000000000e+02 9.060202180663211877e-04
2.260000000000000000e+02 1.088563798923791563e-03
2.280000000000000000e+02 1.497624506651160613e-03
2.300000000000000000e+02 7.983625871281356578e-04
2.320000000000000000e+02 8.013409904455867606e-04
2.340000000000000000e+02 9.758393689992385465e-04
2.360000000000000000e+02 1.333509149477167706e-03
2.380000000000000000e+02 6.909422961229642023e-04
2.400000000000000000e+02 6.918259331781750031e-04
2.420000000000000000e+02 8.565988849365758140e-04
2.440000000000000000e+02 1.195515394197415888e-03
2.460000000000000000e+02 6.019375727937400448e-04
2.480000000000000000e+02 6.140921180906534684e-04
2.500000000000000000e+02 7.511226779893247392e-04
2.520000000000000000e+02 1.021100100159371077e-03
2.540000000000000000e+02 1.388315580080246633e-03
2.560000000000000000e+02 5.206753208559183974e-04
2.580000000000000000e+02 6.248579863243636928e-04
2.600000000000000000e+02 8.681231765017710395e-04
2.620000000000000000e+02 1.207388623182648925e-03
2.640000000000000000e+02 4.402238000919540643e-04
2.660000000000000000e+02 5.372899334551238916e-04
2.680000000000000000e+02 7.478480121911531024e-04
2.700000000000000000e+02 1.014694132052387267e-03
2.720000000000000000e+02 3.906528733759549038e-04
2.740000000000000000e+02 4.520164120067059503e-04
2.760000000000000000e+02 6.066161396110775076e-04
2.780000000000000000e+02 8.475258271236959379e-04
2.800000000000000000e+02 1.098049494922705279e-03
2.820000000000000000e+02 3.699548920342466828e-04
2.840000000000000000e+02 5.006335811869865602e-04
2.860000000000000000e+02 7.126994164826602231e-04
2.880000000000000000e+02 9.368468775276585789e-04
2.900000000000000000e+02 2.969986688504594246e-04
2.920000000000000000e+02 4.102646300595499712e-04
2.940000000000000000e+02 6.025058193968826263e-04
2.960000000000000000e+02 8.045795224011492849e-04
2.980000000000000000e+02 2.341214843826201720e-04
3.000000000000000000e+02 3.326164887378365393e-04
3.020000000000000000e+02 5.184419674130259000e-04
3.040000000000000000e+02 7.087447156169781942e-04
3.060000000000000000e+02 8.216093889494032300e-04
3.080000000000000000e+02 2.727865578089031396e-04
3.100000000000000000e+02 4.365017345834030582e-04
3.120000000000000000e+02 6.237231825593571354e-04
3.140000000000000000e+02 7.276562221002998761e-04
3.160000000000000000e+02 2.088774146627378210e-04
3.180000000000000000e+02 3.661112670562799952e-04
3.200000000000000000e+02 5.566144453742651174e-04
3.220000000000000000e+02 6.568807701392133467e-04
3.240000000000000000e+02 1.501577435776197441e-04
3.260000000000000000e+02 3.041614201445117416e-04
3.280000000000000000e+02 4.994583006685139994e-04
3.300000000000000000e+02 6.015203576103798130e-04
3.320000000000000000e+02 1.081040469196004142e-04
3.340000000000000000e+02 2.560095750270435268e-04
3.360000000000000000e+02 4.531278305714166567e-04
3.380000000000000000e+02 5.660265974065933426e-04
3.400000000000000000e+02 5.285819229829275814e-04
3.420000000000000000e+02 2.226303839427771494e-04
3.440000000000000000e+02 4.256660951209937640e-04
3.460000000000000000e+02 5.492163615954546909e-04
3.480000000000000000e+02 5.085009265222634797e-04
3.500000000000000000e+02 2.046880004559448684e-04
3.520000000000000000e+02 4.063488754953317283e-04
3.540000000000000000e+02 5.431363756550216821e-04
3.560000000000000000e+02 5.107948671943410377e-04
3.580000000000000000e+02 1.974498021277696280e-04
3.600000000000000000e+02 3.912239638840863212e-04
3.620000000000000000e+02 5.442411929951739826e-04
3.640000000000000000e+02 5.327685066615939517e-04
3.660000000000000000e+02 2.091059632488749347e-04
3.680000000000000000e+02 3.781566699050679307e-04
3.700000000000000000e+02 5.343961253813183081e-04
3.720000000000000000e+02 5.720138820542732764e-04
3.740000000000000000e+02 4.672862231608479531e-04
3.760000000000000000e+02 3.929852961970246904e-04
3.780000000000000000e+02 5.522347129114884949e-04
3.800000000000000000e+02 6.068666660781579748e-04
3.820000000000000000e+02 5.131469734240717319e-04
3.840000000000000000e+02 4.164033179997768245e-04
3.860000000000000000e+02 5.614364676479969424e-04
3.880000000000000000e+02 6.365436239107071089e-04
3.900000000000000000e+02 5.670673231873692112e-04
3.920000000000000000e+02 4.294837208933232611e-04
3.940000000000000000e+02 5.736826129612745658e-04
3.960000000000000000e+02 6.656000323233261145e-04
3.980000000000000000e+02 6.243598125087669766e-04
4.000000000000000000e+02 4.487533475310632037e-04
4.020000000000000000e+02 5.757142463933236694e-04
4.040000000000000000e+02 6.808997764391410638e-04
4.060000000000000000e+02 6.732054894419013582e-04
4.080000000000000000e+02 4.633266085673553246e-04
4.100000000000000000e+02 5.602134758131969462e-04
4.120000000000000000e+02 6.630377632407192167e-04
4.140000000000000000e+02 6.999769070153386442e-04
4.160000000000000000e+02 4.863087642083914128e-04
4.180000000000000000e+02 5.307675940029934081e-04
4.200000000000000000e+02 6.249065336859641788e-04
4.220000000000000000e+02 6.960006574979145160e-04
4.240000000000000000e+02 6.648710312739603478e-04
4.260000000000000000e+02 5.124621314460740644e-04
4.280000000000000000e+02 5.764011212662307126e-04
4.300000000000000000e+02 6.567804389320111092e-04
4.320000000000000000e+02 6.784743648492920368e-04
4.340000000000000000e+02 4.943570658697427761e-04
4.360000000000000000e+02 5.118209216391578567e-04
4.380000000000000000e+02 5.808340248657132372e-04
4.400000000000000000e+02 6.350321255490633341e-04
4.420000000000000000e+02 4.969681976951353030e-04
4.440000000000000000e+02 4.645243661343110338e-04
4.460000000000000000e+02 5.082087395008939076e-04
4.480000000000000000e+02 5.605237561365795105e-04
4.500000000000000000e+02 5.721054192030660844e-04
4.520000000000000000e+02 4.283831593860456025e-04
4.540000000000000000e+02 4.392127801285382349e-04
4.560000000000000000e+02 4.800381061576904540e-04
4.580000000000000000e+02 4.956430739905626302e-04
4.600000000000000000e+02 4.033008138405425286e-04
4.620000000000000000e+02 3.794050921541625870e-04
4.640000000000000000e+02 4.082239812616328596e-04
4.660000000000000000e+02 4.179298928158898391e-04
4.680000000000000000e+02 3.866538655273498641e-04
4.700000000000000000e+02 3.222189296226230589e-04
4.720000000000000000e+02 3.463992827959748444e-04
4.740000000000000000e+02 3.523644654594271621e-04
4.760000000000000000e+02 3.208291797040291782e-04
4.780000000000000000e+02 2.735227058655192479e-04
4.800000000000000000e+02 2.942277770439668638e-04
4.820000000000000000e+02 2.973063884136034206e-04
4.840000000000000000e+02 2.664599976712413881e-04
4.860000000000000000e+02 2.311148471281010755e-04
4.880000000000000000e+02 2.519749797536507919e-04
4.900000000000000000e+02 2.544597141840366822e-04
4.920000000000000000e+02 2.259882913287940070e-04
4.940000000000000000e+02 1.961133772974579359e-04
4.960000000000000000e+02 2.180803405235734764e-04
4.980000000000000000e+02 2.188368519040951763e-04
5.000000000000000000e+02 1.943998040007984397e-04


==> dat/uvqpeCr2_o0.05_eps0.01.dat <==
0.000000000000000000e+00 1.904360884546979715e+00
2.000000000000000000e+00 1.871047215110420270e+00
4.000000000000000000e+00 1.806182327204771898e+00
6.000000000000000000e+00 1.233277336019337422e+00
8.000000000000000000e+00 1.262651148385688149e+00
1.000000000000000000e+01 1.289360835732158206e+00
1.200000000000000000e+01 1.313056143294947686e+00
1.400000000000000000e+01 1.327449230289224680e+00
1.600000000000000000e+01 9.290642125348245184e-01
1.800000000000000000e+01 9.706200502401959307e-01
2.000000000000000000e+01 1.017241927885515373e+00
2.200000000000000000e+01 1.060799140090047832e+00
2.400000000000000000e+01 1.097310651927121183e+00
2.600000000000000000e+01 1.122528832251187048e+00
2.800000000000000000e+01 8.051944338378099753e-01
3.000000000000000000e+01 8.634729808383690974e-01
3.200000000000000000e+01 9.075003502538154798e-01
3.400000000000000000e+01 9.361796842114074035e-01
3.600000000000000000e+01 9.469203014232601134e-01
3.800000000000000000e+01 6.917284129449742247e-01
4.000000000000000000e+01 7.498454888380764460e-01
4.200000000000000000e+01 8.010836835279989687e-01
4.400000000000000000e+01 8.384152272593565769e-01
4.600000000000000000e+01 8.367471393102315913e-01
4.800000000000000000e+01 5.442029234340863830e-01
5.000000000000000000e+01 6.055090641214901925e-01
5.200000000000000000e+01 6.668297241931855357e-01
5.400000000000000000e+01 7.227080492938381395e-01
5.600000000000000000e+01 3.469037536925697052e-01
5.800000000000000000e+01 3.882654886709092090e-01
6.000000000000000000e+01 4.284611212337802177e-01
6.200000000000000000e+01 4.571177177961526783e-01
6.400000000000000000e+01 4.408673282284555350e-01
6.600000000000000000e+01 3.457550153822006589e-01
6.800000000000000000e+01 2.658171480644628271e-01
7.000000000000000000e+01 2.904508485785239902e-01
7.200000000000000000e+01 2.841863495039941845e-01
7.400000000000000000e+01 1.855556700865106934e-01
7.600000000000000000e+01 1.534101690579116606e-01
7.800000000000000000e+01 1.578290290976099297e-01
8.000000000000000000e+01 1.623296304950669067e-01
8.200000000000000000e+01 1.593875458063648831e-01
8.400000000000000000e+01 1.449846608630165068e-01
8.600000000000000000e+01 9.459893910432401465e-02
8.800000000000000000e+01 9.178992251054925167e-02
9.000000000000000000e+01 8.336328309984950002e-02
9.200000000000000000e+01 6.895763764401489915e-02
9.400000000000000000e+01 5.687263478947988254e-02
9.600000000000000000e+01 5.208130495395011522e-02
9.800000000000000000e+01 4.602711468351832619e-02
1.000000000000000000e+02 3.818309984695589243e-02
1.020000000000000000e+02 3.345712046121268601e-02
1.040000000000000000e+02 3.171003742983419249e-02
1.060000000000000000e+02 2.786420395764029750e-02
1.080000000000000000e+02 2.384587182869653613e-02
1.100000000000000000e+02 2.309121200828793269e-02
1.120000000000000000e+02 2.916058609817377342e-02
1.140000000000000000e+02 3.536144363512488259e-02
1.160000000000000000e+02 2.904314994564265867e-02
1.180000000000000000e+02 2.631978573083607401e-02
1.200000000000000000e+02 3.290977380767583921e-02
1.220000000000000000e+02 5.052660193201439359e-02
1.240000000000000000e+02 4.766344995036595616e-02
1.260000000000000000e+02 2.799671927035535940e-02
1.280000000000000000e+02 2.454894954653319070e-02
1.300000000000000000e+02 3.236548335225827161e-02
1.320000000000000000e+02 4.499131894574349977e-02
1.340000000000000000e+02 5.672547858547206251e-02
1.360000000000000000e+02 6.088026946806804340e-02
1.380000000000000000e+02 5.670755736581884615e-02
1.400000000000000000e+02 5.453882786463361276e-02
1.420000000000000000e+02 4.953128525795646997e-02
1.440000000000000000e+02 6.044895581776391080e-02
1.460000000000000000e+02 5.462212285993729710e-02
1.480000000000000000e+02 3.283670345638477900e-02
1.500000000000000000e+02 3.285629449238555710e-02
1.520000000000000000e+02 4.022563310755854910e-02
1.540000000000000000e+02 4.802432144649175505e-02
1.560000000000000000e+02 5.330577388233486563e-02
1.580000000000000000e+02 4.103016554960518120e-02
1.600000000000000000e+02 3.837339245106909102e-02
1.620000000000000000e+02 4.063300183497844942e-02
1.640000000000000000e+02 4.259366856662812062e-02
1.660000000000000000e+02 4.227912655306200612e-02
1.680000000000000000e+02 2.806533024128493245e-02
1.700000000000000000e+02 2.924746809485206586e-02
1.720000000000000000e+02 3.117342039001197093e-02
1.740000000000000000e+02 3.186466975533849139e-02
1.760000000000000000e+02 3.101197858863682238e-02
1.780000000000000000e+02 2.917616325839106697e-02
1.800000000000000000e+02 2.399426697090392344e-02
1.820000000000000000e+02 2.441808836800547083e-02
1.840000000000000000e+02 2.376386115021965686e-02
1.860000000000000000e+02 2.236109195253633067e-02
1.880000000000000000e+02 2.096473404967763229e-02
1.900000000000000000e+02 1.973481314759696972e-02
1.920000000000000000e+02 1.895111566201890252e-02
1.940000000000000000e+02 1.783062515079395297e-02
1.960000000000000000e+02 1.674094456995439684e-02
1.980000000000000000e+02 1.594254384569798733e-02
2.000000000000000000e+02 1.573418072040098578e-02
2.020000000000000000e+02 1.475147157442127134e-02
2.040000000000000000e+02 1.369005234604924945e-02
2.060000000000000000e+02 1.309700960460124727e-02
2.080000000000000000e+02 1.302272024230184157e-02
2.100000000000000000e+02 1.232398693275714094e-02
2.120000000000000000e+02 1.135711802999164917e-02
2.140000000000000000e+02 1.081350763143590701e-02
2.160000000000000000e+02 1.127137149246912676e-02
2.180000000000000000e+02 1.201093182024658319e-02
2.200000000000000000e+02 9.656057781114208913e-03
2.220000000000000000e+02 8.803739850552763299e-03
2.240000000000000000e+02 8.631790516689179585e-03
2.260000000000000000e+02 9.740868887120914671e-03
2.280000000000000000e+02 1.144010387042007464e-02
2.300000000000000000e+02 7.638391712150862170e-03
2.320000000000000000e+02 7.454032358946751854e-03
2.340000000000000000e+02 8.059636576151310919e-03
2.360000000000000000e+02 9.312383536259844288e-03
2.380000000000000000e+02 1.024317709233620727e-02
2.400000000000000000e+02 9.446252339617704219e-03
2.420000000000000000e+02 7.237280825127845839e-03
2.440000000000000000e+02 8.385051381842430207e-03
2.460000000000000000e+02 9.924121370849687054e-03
2.480000000000000000e+02 1.136215410254198983e-02
2.500000000000000000e+02 1.191873448649383507e-02
2.520000000000000000e+02 6.250322441001780228e-03
2.540000000000000000e+02 7.600109514319290140e-03
2.560000000000000000e+02 8.949477521862606033e-03
2.580000000000000000e+02 9.771093821668502127e-03
2.600000000000000000e+02 9.402607100878507262e-03
2.620000000000000000e+02 8.343476849792289332e-03
2.640000000000000000e+02 8.239762391758678750e-03
2.660000000000000000e+02 8.972120636233866034e-03
2.680000000000000000e+02 9.810803177602307745e-03
2.700000000000000000e+02 1.020166063359150693e-02
2.720000000000000000e+02 7.471999509580669330e-03
2.740000000000000000e+02 7.668312435095008678e-03
2.760000000000000000e+02 8.329113409805275620e-03
2.780000000000000000e+02 8.783020114853301238e-03
2.800000000000000000e+02 8.823281929925283137e-03
2.820000000000000000e+02 8.558351325022903189e-03
2.840000000000000000e+02 7.641368136678704757e-03
2.860000000000000000e+02 8.117398313593133727e-03
2.880000000000000000e+02 8.280013466368656497e-03
2.900000000000000000e+02 8.094945022890891531e-03
2.920000000000000000e+02 7.775222474996546472e-03
2.940000000000000000e+02 7.341762094387650414e-03
2.960000000000000000e+02 7.519338288620388416e-03
2.980000000000000000e+02 7.459762491606175897e-03
3.000000000000000000e+02 7.261004026455594382e-03
3.020000000000000000e+02 7.031301211420242642e-03
3.040000000000000000e+02 6.874508955628959306e-03
3.060000000000000000e+02 6.785009546690986583e-03
3.080000000000000000e+02 6.679984000163437761e-03
3.100000000000000000e+02 6.558314109990748264e-03
3.120000000000000000e+02 6.465582942539262884e-03
3.140000000000000000e+02 6.300660252944251076e-03
3.160000000000000000e+02 6.059388942135269726e-03
3.180000000000000000e+02 5.857588502051079907e-03
3.200000000000000000e+02 5.810246991716280958e-03
3.220000000000000000e+02 5.785376674509976579e-03
3.240000000000000000e+02 5.625680473735335772e-03
3.260000000000000000e+02 5.430715935846414273e-03
3.280000000000000000e+02 5.326168888652097269e-03
3.300000000000000000e+02 5.221419906479589888e-03
3.320000000000000000e+02 5.075164718245840471e-03
3.340000000000000000e+02 4.847938155924069216e-03
3.360000000000000000e+02 4.669578600693296937e-03
3.380000000000000000e+02 4.705978074089126745e-03
3.400000000000000000e+02 4.527632095279006223e-03
3.420000000000000000e+02 4.399809605094161594e-03
3.440000000000000000e+02 4.220791392714274073e-03
3.460000000000000000e+02 4.100935853839729819e-03
3.480000000000000000e+02 4.113942861814302854e-03
3.500000000000000000e+02 4.229776621939274582e-03
3.520000000000000000e+02 4.354586733769784217e-03
3.540000000000000000e+02 4.286211446562314745e-03
3.560000000000000000e+02 4.234820334565671425e-03
3.580000000000000000e+02 3.861630622555197942e-03
3.600000000000000000e+02 3.917839603311459168e-03
3.620000000000000000e+02 3.743249152442259045e-03
3.640000000000000000e+02 3.523210816035340139e-03
3.660000000000000000e+02 3.572678779172229046e-03
3.680000000000000000e+02 4.020553047464309887e-03
3.700000000000000000e+02 4.589965229380172512e-03
3.720000000000000000e+02 4.958979198336193467e-03
3.740000000000000000e+02 3.068561734248050413e-03
3.760000000000000000e+02 3.277464150984969651e-03
3.780000000000000000e+02 3.714914876860066911e-03
3.800000000000000000e+02 4.229641158064685602e-03
3.820000000000000000e+02 4.644955468141085883e-03
3.840000000000000000e+02 3.908200527888335170e-03
3.860000000000000000e+02 3.908291517625838395e-03
3.880000000000000000e+02 4.113580398560306647e-03
3.900000000000000000e+02 4.384180246533992548e-03
3.920000000000000000e+02 4.528057250548819801e-03
3.940000000000000000e+02 3.588329097905180402e-03
3.960000000000000000e+02 3.775677118650640814e-03
3.980000000000000000e+02 4.031022359556333048e-03
4.000000000000000000e+02 4.310981177141957540e-03
4.020000000000000000e+02 4.429034759787370268e-03
4.040000000000000000e+02 3.654520545763269290e-03
4.060000000000000000e+02 3.667857486716196488e-03
4.080000000000000000e+02 3.818502348793711889e-03
4.100000000000000000e+02 4.024274352674822065e-03
4.120000000000000000e+02 4.079998751564891529e-03
4.140000000000000000e+02 3.911342625251865851e-03
4.160000000000000000e+02 3.596585484263947752e-03
4.180000000000000000e+02 3.649382980128288486e-03
4.200000000000000000e+02 3.716249594686813276e-03
4.220000000000000000e+02 3.675366094909959021e-03
4.240000000000000000e+02 3.475486168932462056e-03
4.260000000000000000e+02 3.325894738729017440e-03
4.280000000000000000e+02 3.309532507808841430e-03
4.300000000000000000e+02 3.268140197164936395e-03
4.320000000000000000e+02 3.148557058364406802e-03
4.340000000000000000e+02 3.039555962652019504e-03
4.360000000000000000e+02 2.995815417977181275e-03
4.380000000000000000e+02 2.943651408355622140e-03
4.400000000000000000e+02 2.825961283195407760e-03
4.420000000000000000e+02 2.669134807257569908e-03
4.440000000000000000e+02 2.597873970306908715e-03
4.460000000000000000e+02 2.627590587581408836e-03
4.480000000000000000e+02 2.570342642089398343e-03
4.500000000000000000e+02 2.430041317986246681e-03
4.520000000000000000e+02 2.320027645770600735e-03
4.540000000000000000e+02 2.341568089629908131e-03
4.560000000000000000e+02 2.367172846048179718e-03
4.580000000000000000e+02 2.290422442374307616e-03
4.600000000000000000e+02 2.182130192529530954e-03
4.620000000000000000e+02 2.179836723273607339e-03
4.640000000000000000e+02 2.236096765739722415e-03
4.660000000000000000e+02 2.247033588069101504e-03
4.680000000000000000e+02 2.106418648754495963e-03
4.700000000000000000e+02 2.009450993130738970e-03
4.720000000000000000e+02 2.050361068337405723e-03
4.740000000000000000e+02 2.265638720050094576e-03
4.760000000000000000e+02 2.481160613371570598e-03
4.780000000000000000e+02 1.994781273002631944e-03
4.800000000000000000e+02 1.947802348102018995e-03
4.820000000000000000e+02 2.099826764189563141e-03
4.840000000000000000e+02 2.392461058087947453e-03
4.860000000000000000e+02 2.615974772563478979e-03
4.880000000000000000e+02 1.721502491600051437e-03
4.900000000000000000e+02 1.735822948934945958e-03
4.920000000000000000e+02 1.951841651715473854e-03
4.940000000000000000e+02 2.347117806437050078e-03
4.960000000000000000e+02 2.707663539518315784e-03
4.980000000000000000e+02 2.778038677823863479e-03
5.000000000000000000e+02 2.006573052797518304e-03


==> dat/vqpeCr2_HF_eps0.01.dat <==
0.000000000000000000e+00 4.797648065996046318e-01
4.000000000000000000e+00 2.415760513674296561e-01
8.000000000000000000e+00 8.930484449357396770e-02
1.200000000000000000e+01 8.015328724623604906e-02
1.600000000000000000e+01 6.842941865501900311e-02
2.000000000000000000e+01 5.489827360281070850e-02
2.400000000000000000e+01 4.475682728087540529e-02
2.800000000000000000e+01 4.140697415687544236e-02
3.200000000000000000e+01 3.904993908117228296e-02
3.600000000000000000e+01 3.599789424221720019e-02
4.000000000000000000e+01 3.424934757675150016e-02
4.400000000000000000e+01 3.098973348984493392e-02
4.800000000000000000e+01 2.686761942695270466e-02
5.200000000000000000e+01 2.433621755294588032e-02
5.600000000000000000e+01 2.136951593573657021e-02
6.000000000000000000e+01 2.100205408853462671e-02
6.400000000000000000e+01 2.002127290056977815e-02
6.800000000000000000e+01 1.906136868691400005e-02
7.200000000000000000e+01 1.835610219925426154e-02
7.600000000000000000e+01 1.744593950725116180e-02
8.000000000000000000e+01 1.649386425299750186e-02
8.400000000000000000e+01 1.623524234361048424e-02
8.800000000000000000e+01 1.560491652364126222e-02
9.200000000000000000e+01 1.520703200771474778e-02
9.600000000000000000e+01 1.460612973838759827e-02
1.000000000000000000e+02 1.407835828707942188e-02
1.040000000000000000e+02 1.358999880998118352e-02
1.080000000000000000e+02 1.337095566765926155e-02
1.120000000000000000e+02 1.315891952672065823e-02
1.160000000000000000e+02 1.285937596001955965e-02
1.200000000000000000e+02 1.265722001780489672e-02
1.240000000000000000e+02 1.212840050832169995e-02
1.280000000000000000e+02 1.127906582512579539e-02
1.320000000000000000e+02 1.065934198226532910e-02
1.360000000000000000e+02 9.996319112906599039e-03
1.400000000000000000e+02 9.349301603797002813e-03
1.440000000000000000e+02 8.799317158686030538e-03
1.480000000000000000e+02 8.119468208368575343e-03
1.520000000000000000e+02 7.575689704062002310e-03
1.560000000000000000e+02 6.932582575630714602e-03
1.600000000000000000e+02 6.257779414375186713e-03
1.640000000000000000e+02 5.630113179639919217e-03
1.680000000000000000e+02 5.112949721761087842e-03
1.720000000000000000e+02 4.557348452677888358e-03
1.760000000000000000e+02 3.988085820956305261e-03
1.800000000000000000e+02 3.417370550998688385e-03
1.840000000000000000e+02 2.874745446739315844e-03
1.880000000000000000e+02 2.375226506294550368e-03
1.920000000000000000e+02 2.083614110865567720e-03
1.960000000000000000e+02 1.752948461431217070e-03
2.000000000000000000e+02 1.528064263781677692e-03
2.040000000000000000e+02 1.299295569757405976e-03
2.080000000000000000e+02 9.990479405136514206e-04
2.120000000000000000e+02 7.552814393698790291e-04
2.160000000000000000e+02 4.996893806698552223e-04
2.200000000000000000e+02 2.384183087331714402e-04
2.240000000000000000e+02 2.170582027729672957e-05
2.280000000000000000e+02 3.266067095590691714e-04
2.320000000000000000e+02 6.156406839553474168e-04
2.360000000000000000e+02 9.603058454189680694e-04
2.400000000000000000e+02 1.285029347910023739e-03
2.440000000000000000e+02 1.573317836085643068e-03
2.480000000000000000e+02 1.856278927688454969e-03
2.520000000000000000e+02 1.995181281959556782e-03
2.560000000000000000e+02 2.230556001080926873e-03
2.600000000000000000e+02 2.422287384650394833e-03
2.640000000000000000e+02 2.593232475617464252e-03
2.680000000000000000e+02 2.741487481080997005e-03
2.720000000000000000e+02 2.856497301597958356e-03
2.760000000000000000e+02 2.948455612064430388e-03
2.800000000000000000e+02 3.054612245060827486e-03
2.840000000000000000e+02 3.112862158221075658e-03
2.880000000000000000e+02 3.167663951489523271e-03
2.920000000000000000e+02 3.205143233620626458e-03
2.960000000000000000e+02 3.259516254092025261e-03
3.000000000000000000e+02 3.331535931716245440e-03
3.040000000000000000e+02 3.382893798095473487e-03
3.080000000000000000e+02 3.435081586807139757e-03
3.120000000000000000e+02 3.466625791544820662e-03
3.160000000000000000e+02 3.511442365110398981e-03
3.200000000000000000e+02 3.641005658968866562e-03
3.240000000000000000e+02 3.739369195191468657e-03
3.280000000000000000e+02 3.833928342435848676e-03
3.320000000000000000e+02 3.915380715503714859e-03
3.360000000000000000e+02 3.951454759770514809e-03
3.400000000000000000e+02 4.020916826652632010e-03
3.440000000000000000e+02 4.066047541464627192e-03
3.480000000000000000e+02 4.145365406322507572e-03
3.520000000000000000e+02 4.218299561263148811e-03
3.560000000000000000e+02 4.298677529139357210e-03
3.600000000000000000e+02 4.382313748815628088e-03
3.640000000000000000e+02 4.430771101689118079e-03
3.680000000000000000e+02 4.458413183674168369e-03
3.720000000000000000e+02 4.484757433222965987e-03
3.760000000000000000e+02 4.491998611087271581e-03
3.800000000000000000e+02 4.489398914885498436e-03
3.840000000000000000e+02 4.522665388015002438e-03
3.880000000000000000e+02 4.535583529920643973e-03
3.920000000000000000e+02 4.538170401980304303e-03
3.960000000000000000e+02 4.540644566819497518e-03
4.000000000000000000e+02 4.549423398715685823e-03
4.040000000000000000e+02 4.552165437421892488e-03
4.080000000000000000e+02 4.555996669763721571e-03
4.120000000000000000e+02 4.559278898925671689e-03
4.160000000000000000e+02 4.563202520468881244e-03
4.200000000000000000e+02 4.552683333950555654e-03
4.240000000000000000e+02 4.540008110758580150e-03
4.280000000000000000e+02 4.529603862665622198e-03
4.320000000000000000e+02 4.518268879195713392e-03
4.360000000000000000e+02 4.506227311834956964e-03
4.400000000000000000e+02 4.505094418074518867e-03
4.440000000000000000e+02 4.466592990972463074e-03
4.480000000000000000e+02 4.432100002627809010e-03
4.520000000000000000e+02 4.398093401326323357e-03
4.560000000000000000e+02 4.361962898566012874e-03
4.600000000000000000e+02 4.332630015607904367e-03
4.640000000000000000e+02 4.300134513471680700e-03
4.680000000000000000e+02 4.269950618804925491e-03
4.720000000000000000e+02 4.245960827122128613e-03
4.760000000000000000e+02 4.203916063566957503e-03
4.800000000000000000e+02 4.164417342337406805e-03
4.840000000000000000e+02 4.118196688108862608e-03
4.880000000000000000e+02 4.085197300460509384e-03
4.920000000000000000e+02 4.053739530231219822e-03
4.960000000000000000e+02 3.992666473098688447e-03
5.000000000000000000e+02 3.928201068465818173e-03
5.040000000000000000e+02 3.852468627968046004e-03
5.080000000000000000e+02 3.787477188211559216e-03
5.120000000000000000e+02 3.713679641179986821e-03
5.160000000000000000e+02 3.638678689190043367e-03
5.200000000000000000e+02 3.571959792372268478e-03
5.240000000000000000e+02 3.511230511924359841e-03
5.280000000000000000e+02 3.440611003760924835e-03
5.320000000000000000e+02 3.382829005524114110e-03
5.360000000000000000e+02 3.312837091964434665e-03
5.400000000000000000e+02 3.265304105876418433e-03
5.440000000000000000e+02 3.207792779871471330e-03
5.480000000000000000e+02 3.167624387024832282e-03
5.520000000000000000e+02 3.125175236694452234e-03
5.560000000000000000e+02 3.079878553310330148e-03
5.600000000000000000e+02 3.032884855237285519e-03
5.640000000000000000e+02 2.984966036020097850e-03
5.680000000000000000e+02 2.934897154350036338e-03
5.720000000000000000e+02 2.885996688058232399e-03
5.760000000000000000e+02 2.833770493547319112e-03
5.800000000000000000e+02 2.786587875544246570e-03
5.840000000000000000e+02 2.736077219970602884e-03
5.880000000000000000e+02 2.680265802997611798e-03
5.920000000000000000e+02 2.631456695880403547e-03
5.960000000000000000e+02 2.580265597084885430e-03
6.000000000000000000e+02 2.537988984019324927e-03
6.040000000000000000e+02 2.490236683506870732e-03
6.080000000000000000e+02 2.442247454020495066e-03
6.120000000000000000e+02 2.395161301815143008e-03
6.160000000000000000e+02 2.346552583447001662e-03
6.200000000000000000e+02 2.301831387325288438e-03
6.240000000000000000e+02 2.254734771190904964e-03
6.280000000000000000e+02 2.198253856487919922e-03
6.320000000000000000e+02 2.149316192042309212e-03
6.360000000000000000e+02 2.093437432863437444e-03
6.400000000000000000e+02 2.046836749553256497e-03
6.440000000000000000e+02 2.000475705931643259e-03
6.480000000000000000e+02 1.954162252744852564e-03
6.520000000000000000e+02 1.910347276037645823e-03
6.560000000000000000e+02 1.872333745140174720e-03
6.600000000000000000e+02 1.835816060571549826e-03
6.640000000000000000e+02 1.797917906001450733e-03
6.680000000000000000e+02 1.754982487703272715e-03
6.720000000000000000e+02 1.709722343401424592e-03
6.760000000000000000e+02 1.663930047896232649e-03
6.800000000000000000e+02 1.620402137060371686e-03
6.840000000000000000e+02 1.585661277586326032e-03
6.880000000000000000e+02 1.543486872815771861e-03
6.920000000000000000e+02 1.504857864234105357e-03
6.960000000000000000e+02 1.458964319832238045e-03
7.000000000000000000e+02 1.417101774415390793e-03
7.040000000000000000e+02 1.376026603716026418e-03
7.080000000000000000e+02 1.336556793016357471e-03
7.120000000000000000e+02 1.298902699515167361e-03
7.160000000000000000e+02 1.257818363907919164e-03
7.200000000000000000e+02 1.215596532376772652e-03
7.240000000000000000e+02 1.174707820301585217e-03
7.280000000000000000e+02 1.135381469459017210e-03
7.320000000000000000e+02 1.096979365179312884e-03
7.360000000000000000e+02 1.065465540031699946e-03
7.400000000000000000e+02 1.035641470868702875e-03
7.440000000000000000e+02 1.006996930518909124e-03
7.480000000000000000e+02 9.820165771151489077e-04
7.520000000000000000e+02 9.621148978799357911e-04
7.560000000000000000e+02 9.451136421116475197e-04
7.600000000000000000e+02 9.297643013322213525e-04
7.640000000000000000e+02 9.132063547419351111e-04
7.680000000000000000e+02 9.001187965252750896e-04
7.720000000000000000e+02 8.881808643616493368e-04
7.760000000000000000e+02 8.752230952756549385e-04
7.800000000000000000e+02 8.627987359946581378e-04
7.840000000000000000e+02 8.578693873527562432e-04
7.880000000000000000e+02 8.521462041687757677e-04
7.920000000000000000e+02 8.501154704762184508e-04
7.960000000000000000e+02 8.474163619715236427e-04
8.000000000000000000e+02 8.423392232027450237e-04
8.040000000000000000e+02 8.315005527382106614e-04
8.080000000000000000e+02 8.188086864108199726e-04
8.120000000000000000e+02 8.060708619161125778e-04
8.160000000000000000e+02 7.926886623502689758e-04
8.200000000000000000e+02 7.743043502128521723e-04
8.240000000000000000e+02 7.608530693134288314e-04
8.280000000000000000e+02 7.376002192440803953e-04
8.320000000000000000e+02 7.201459833188860035e-04
8.360000000000000000e+02 7.008961353736812378e-04
8.400000000000000000e+02 6.801961417855300306e-04
8.440000000000000000e+02 6.626994493424323953e-04
8.480000000000000000e+02 6.445998278918374817e-04
8.520000000000000000e+02 6.308327307454106954e-04
8.560000000000000000e+02 6.184345565295469018e-04
8.600000000000000000e+02 6.071581545604956987e-04
8.640000000000000000e+02 5.941523186445380822e-04
8.680000000000000000e+02 5.827075602581837212e-04
8.720000000000000000e+02 5.721562538813739201e-04
8.760000000000000000e+02 5.592868695707984899e-04
8.800000000000000000e+02 5.392449696194982203e-04
8.840000000000000000e+02 5.225695622202472090e-04
8.880000000000000000e+02 5.008984849399667101e-04
8.920000000000000000e+02 4.801483812822067735e-04
8.960000000000000000e+02 4.568735450803569913e-04
9.000000000000000000e+02 4.333550566843660909e-04
9.040000000000000000e+02 4.132802471518257797e-04
9.080000000000000000e+02 3.920816652862207149e-04
9.120000000000000000e+02 3.665475641606024022e-04
9.160000000000000000e+02 3.451804377554039188e-04
9.200000000000000000e+02 3.233602169067967985e-04
9.240000000000000000e+02 3.042736365589680586e-04
9.280000000000000000e+02 2.862209756745733675e-04
9.320000000000000000e+02 2.699283555982125052e-04
9.360000000000000000e+02 2.539917201187071928e-04
9.400000000000000000e+02 2.342886555610887076e-04
9.440000000000000000e+02 2.161272564034710591e-04
9.480000000000000000e+02 1.930630991748232385e-04
9.520000000000000000e+02 1.710552046251644499e-04
9.560000000000000000e+02 1.500216363499047828e-04
9.600000000000000000e+02 1.278115735268187017e-04
9.640000000000000000e+02 1.090041425708496593e-04
9.680000000000000000e+02 9.063105212045131302e-05
9.720000000000000000e+02 6.982927798281741375e-05
9.760000000000000000e+02 5.175416315551373671e-05
9.800000000000000000e+02 3.039089664120645480e-05
9.840000000000000000e+02 1.302819026794738136e-05
9.880000000000000000e+02 8.290568764275455603e-06
9.920000000000000000e+02 3.038708109102343836e-05
9.960000000000000000e+02 5.187115819086566512e-05
1.000000000000000000e+03 7.412959189714801538e-05


==> dat/vqpeCr2_o0.05_eps0.001.dat <==
0.000000000000000000e+00 1.932652985520851407e+00
4.000000000000000000e+00 1.169368122754766759e+00
8.000000000000000000e+00 1.205688537871934640e+00
1.200000000000000000e+01 1.232936816129985624e+00
1.600000000000000000e+01 8.001181509432049310e-01
2.000000000000000000e+01 8.357879001181901524e-01
2.400000000000000000e+01 8.690727125084928284e-01
2.800000000000000000e+01 9.024009750644371719e-01
3.200000000000000000e+01 5.675279008307090312e-01
3.600000000000000000e+01 5.926956056838270648e-01
4.000000000000000000e+01 6.355375841966668382e-01
4.400000000000000000e+01 6.792667276475823357e-01
4.800000000000000000e+01 3.753894276033607480e-01
5.200000000000000000e+01 3.999514655430146948e-01
5.600000000000000000e+01 4.340686076339260735e-01
6.000000000000000000e+01 4.754872190075750127e-01
6.400000000000000000e+01 2.388266184261444991e-01
6.800000000000000000e+01 2.511074098345821293e-01
7.200000000000000000e+01 2.750124193921547611e-01
7.600000000000000000e+01 3.102822408852998759e-01
8.000000000000000000e+01 1.343992138304757333e-01
8.400000000000000000e+01 1.492550627469874380e-01
8.800000000000000000e+01 1.696231948373454756e-01
9.200000000000000000e+01 1.949340185680253634e-01
9.600000000000000000e+01 2.232810207277666492e-01
1.000000000000000000e+02 9.026403586484198216e-02
1.040000000000000000e+02 1.048931918753887721e-01
1.080000000000000000e+02 1.218531376689849371e-01
1.120000000000000000e+02 1.403905705321519259e-01
1.160000000000000000e+02 5.607032189442862774e-02
1.200000000000000000e+02 6.691572365073911177e-02
1.240000000000000000e+02 7.894254324556676528e-02
1.280000000000000000e+02 9.111706846932395021e-02
1.320000000000000000e+02 3.478243202268417600e-02
1.360000000000000000e+02 4.139175167684806811e-02
1.400000000000000000e+02 4.937127361567242301e-02
1.440000000000000000e+02 5.788952077831504422e-02
1.480000000000000000e+02 2.060405882649847184e-02
1.520000000000000000e+02 2.540346208321007590e-02
1.560000000000000000e+02 3.074553157459463532e-02
1.600000000000000000e+02 3.648448843091348093e-02
1.640000000000000000e+02 4.176829568400711873e-02
1.680000000000000000e+02 1.485907334088819483e-02
1.720000000000000000e+02 1.837835562683839616e-02
1.760000000000000000e+02 2.232753004391647283e-02
1.800000000000000000e+02 2.595951126146280735e-02
1.840000000000000000e+02 8.448657512417436649e-03
1.880000000000000000e+02 1.061549488851741378e-02
1.920000000000000000e+02 1.291783591998897467e-02
1.960000000000000000e+02 1.524448801570468630e-02
2.000000000000000000e+02 3.935612839559919640e-03
2.040000000000000000e+02 5.101660049034576795e-03
2.080000000000000000e+02 6.544368455187186615e-03
2.120000000000000000e+02 7.924829669009061245e-03
2.160000000000000000e+02 8.915738237025318952e-03
2.200000000000000000e+02 1.308979931662725528e-03
2.240000000000000000e+02 2.411609160271339924e-03
2.280000000000000000e+02 3.282701757485355105e-03
2.320000000000000000e+02 3.748657131281101732e-03
2.360000000000000000e+02 1.423124574042552212e-03
2.400000000000000000e+02 6.238241907274965498e-04
2.440000000000000000e+02 1.833986109798390433e-05
2.480000000000000000e+02 1.139811758294078422e-04
2.520000000000000000e+02 3.097341650398187547e-03
2.560000000000000000e+02 2.740357796075075340e-03
2.600000000000000000e+02 2.570748329795802950e-03
2.640000000000000000e+02 2.718867449114943397e-03
2.680000000000000000e+02 4.819780984976428616e-03
2.720000000000000000e+02 4.779746480212143135e-03
2.760000000000000000e+02 4.780733975623278897e-03
2.800000000000000000e+02 4.969458749320558241e-03
2.840000000000000000e+02 5.427082184204774437e-03
2.880000000000000000e+02 6.354054981727992775e-03
2.920000000000000000e+02 6.417817718030498914e-03
2.960000000000000000e+02 6.599295555360736379e-03
3.000000000000000000e+02 6.965315291832005311e-03
3.040000000000000000e+02 7.416602473444213091e-03
3.080000000000000000e+02 7.469169117910506341e-03
3.120000000000000000e+02 7.659684533044942324e-03
3.160000000000000000e+02 7.957517845764431469e-03
3.200000000000000000e+02 8.135378434375329509e-03
3.240000000000000000e+02 8.249271824044257170e-03
3.280000000000000000e+02 8.431073112542892406e-03
3.320000000000000000e+02 8.627759713023031712e-03
3.360000000000000000e+02 8.770738789890758849e-03
3.400000000000000000e+02 8.910294387503705366e-03
3.440000000000000000e+02 9.056573200167231802e-03
3.480000000000000000e+02 9.169646862511081700e-03
3.520000000000000000e+02 9.066962240842291881e-03
3.560000000000000000e+02 9.408207281920816581e-03
3.600000000000000000e+02 9.482374618938050129e-03
3.640000000000000000e+02 9.461111823377148927e-03
3.680000000000000000e+02 9.217041253656630892e-03
3.720000000000000000e+02 9.772424612840734798e-03
3.760000000000000000e+02 9.773267119813673284e-03
3.800000000000000000e+02 9.650740453167307165e-03
3.840000000000000000e+02 9.263709671330460152e-03
3.880000000000000000e+02 1.004589817534991616e-02
3.920000000000000000e+02 9.949858395780270329e-03
3.960000000000000000e+02 9.734669660253965698e-03
4.000000000000000000e+02 9.290714232798010300e-03
4.040000000000000000e+02 8.531569729562177296e-03
4.080000000000000000e+02 1.014138683589536558e-02
4.120000000000000000e+02 9.830238953368361510e-03
4.160000000000000000e+02 9.326147794582318254e-03
4.200000000000000000e+02 8.560609196225988857e-03
4.240000000000000000e+02 1.028473407438475727e-02
4.280000000000000000e+02 9.901733586827596301e-03
4.320000000000000000e+02 9.362890714660093705e-03
4.360000000000000000e+02 8.651086427952217606e-03
4.400000000000000000e+02 1.044870131926277021e-02
4.440000000000000000e+02 1.002333374759693981e-02
4.480000000000000000e+02 9.494084939949012578e-03
4.520000000000000000e+02 8.836770797266791516e-03
4.560000000000000000e+02 8.099571726708153577e-03
4.600000000000000000e+02 1.013825080136552745e-02
4.640000000000000000e+02 9.629235764199621864e-03
4.680000000000000000e+02 9.039666445943738554e-03
4.720000000000000000e+02 8.397529544489405751e-03
4.760000000000000000e+02 1.024287086639966843e-02
4.800000000000000000e+02 9.734877224717858324e-03
4.840000000000000000e+02 9.197765841007078322e-03
4.880000000000000000e+02 8.646021928226534092e-03
4.920000000000000000e+02 1.039346659346653337e-02
4.960000000000000000e+02 9.914538694716494918e-03
5.000000000000000000e+02 9.409463709103883106e-03
5.040000000000000000e+02 8.893072439711309160e-03
5.080000000000000000e+02 8.433182929180148626e-03
5.120000000000000000e+02 9.998175015463168711e-03
5.160000000000000000e+02 9.518042620983869356e-03
5.200000000000000000e+02 9.057804863583424418e-03
5.240000000000000000e+02 8.671553551521750391e-03
5.280000000000000000e+02 1.010536756226000123e-02
5.320000000000000000e+02 9.631969262857757036e-03
5.360000000000000000e+02 9.202236989465010716e-03
5.400000000000000000e+02 8.839202443972595663e-03
5.440000000000000000e+02 1.013942300670845308e-02
5.480000000000000000e+02 9.676535885118462896e-03
5.520000000000000000e+02 9.251086709654146589e-03
5.560000000000000000e+02 8.899586154965132001e-03
5.600000000000000000e+02 8.678521588408984536e-03
5.640000000000000000e+02 9.635849561894904020e-03
5.680000000000000000e+02 9.224403525083935476e-03
5.720000000000000000e+02 8.910842452744989484e-03
5.760000000000000000e+02 8.742232749320712204e-03
5.800000000000000000e+02 9.600879218189209419e-03
5.840000000000000000e+02 9.192691627958502268e-03
5.880000000000000000e+02 8.907620022169141297e-03
5.920000000000000000e+02 8.777218751417023915e-03
5.960000000000000000e+02 9.519336085216385801e-03
6.000000000000000000e+02 9.125675032279401133e-03
6.040000000000000000e+02 8.886902002381832921e-03
6.080000000000000000e+02 8.792773046619550489e-03
6.120000000000000000e+02 8.789014092113363319e-03
6.160000000000000000e+02 9.091261540012331513e-03
6.200000000000000000e+02 8.829951891335691833e-03
6.240000000000000000e+02 8.742776311113413523e-03
6.280000000000000000e+02 8.751295527660527332e-03
6.320000000000000000e+02 9.022638839955672216e-03
6.360000000000000000e+02 8.725396147932520247e-03
6.400000000000000000e+02 8.645948169471538020e-03
6.440000000000000000e+02 8.672635878353611785e-03
6.480000000000000000e+02 8.936400788911953719e-03
6.520000000000000000e+02 8.571482140222904528e-03
6.560000000000000000e+02 8.507592450186408570e-03
6.600000000000000000e+02 8.557941254001525874e-03
6.640000000000000000e+02 8.893985919589659714e-03
6.680000000000000000e+02 8.398146597555309484e-03
6.720000000000000000e+02 8.332504075775263794e-03
6.760000000000000000e+02 8.401005217581043044e-03
6.800000000000000000e+02 8.384839641908420349e-03
6.840000000000000000e+02 8.194517957448110498e-03
6.880000000000000000e+02 8.109253854265077374e-03
6.920000000000000000e+02 8.203178098322059034e-03
6.960000000000000000e+02 8.183368624198052513e-03
7.000000000000000000e+02 7.953442281978634690e-03
7.040000000000000000e+02 7.845046688274787475e-03
7.080000000000000000e+02 7.954262483166720313e-03
7.120000000000000000e+02 7.931688426581252199e-03
7.160000000000000000e+02 7.681945150251514275e-03
7.200000000000000000e+02 7.553678657808581345e-03
7.240000000000000000e+02 7.675141224529695959e-03
7.280000000000000000e+02 7.666806244868689529e-03
7.320000000000000000e+02 7.437178159663169856e-03
7.360000000000000000e+02 7.246644328698348056e-03
7.400000000000000000e+02 7.344406940038346147e-03
7.440000000000000000e+02 7.322909158651786862e-03
7.480000000000000000e+02 7.089811268430024419e-03
7.520000000000000000e+02 6.956089203136105528e-03
7.560000000000000000e+02 7.026810722953692225e-03
7.600000000000000000e+02 6.968217180878252988e-03
7.640000000000000000e+02 6.746575868949650397e-03
7.680000000000000000e+02 6.814257214623877477e-03
7.720000000000000000e+02 6.764362428563680529e-03
7.760000000000000000e+02 6.616228330669449327e-03
7.800000000000000000e+02 6.403878709634693890e-03
7.840000000000000000e+02 1.524037715811732419e-02
7.880000000000000000e+02 8.822288294418789006e-03
7.920000000000000000e+02 6.286414566293441544e-03
7.960000000000000000e+02 6.044530048461014930e-03
8.000000000000000000e+02 2.537259954504926182e-02
8.040000000000000000e+02 2.289171949051936258e-02
8.080000000000000000e+02 8.842913145622037854e-03
8.120000000000000000e+02 5.686214526888131414e-03
8.160000000000000000e+02 3.380496807305907042e-02
8.200000000000000000e+02 3.437757890212520678e-02
8.240000000000000000e+02 2.995815019116397637e-02
8.280000000000000000e+02 5.439002545456462188e-03
8.320000000000000000e+02 4.228213928208006400e-02
8.360000000000000000e+02 4.293520204152863340e-02
8.400000000000000000e+02 4.312190436738096849e-02
8.440000000000000000e+02 3.624361282105426768e-02
8.480000000000000000e+02 5.460858443595326128e-03
8.520000000000000000e+02 5.004099013418438630e-02
8.560000000000000000e+02 5.106106635892257439e-02
8.600000000000000000e+02 5.170333339124406902e-02
8.640000000000000000e+02 4.152560918773667842e-02
8.680000000000000000e+02 5.637647646407755592e-02
8.720000000000000000e+02 5.578607729223699491e-02
8.760000000000000000e+02 5.668919697716168909e-02
8.800000000000000000e+02 5.831464870443262005e-02
8.840000000000000000e+02 6.107085691710179010e-02
8.880000000000000000e+02 5.972629879593424618e-02
8.920000000000000000e+02 5.798964213335038725e-02
8.960000000000000000e+02 5.781409154715230064e-02
9.000000000000000000e+02 6.008255607937991460e-02
9.040000000000000000e+02 6.155749139630993516e-02
9.080000000000000000e+02 5.812742745394746530e-02
9.120000000000000000e+02 5.326886270515717586e-02
9.160000000000000000e+02 4.838842765695165749e-02
9.200000000000000000e+02 5.750707871293007228e-02
9.240000000000000000e+02 5.788040876852321159e-02
9.280000000000000000e+02 4.966935136195287787e-02
9.320000000000000000e+02 3.764884171112909544e-02
9.360000000000000000e+02 1.913154552288868354e-02
9.400000000000000000e+02 5.675085842976649447e-02
9.440000000000000000e+02 4.825074799549004118e-02
9.480000000000000000e+02 3.056080143167650559e-02
9.520000000000000000e+02 1.194271296760456361e-02
9.560000000000000000e+02 5.365694432786814044e-02
9.600000000000000000e+02 5.281051389827262632e-02
9.640000000000000000e+02 2.945503276449635069e-02
9.680000000000000000e+02 1.038298124749233511e-02
9.720000000000000000e+02 6.564791473833521407e-03
9.760000000000000000e+02 6.598744248296030401e-02
9.800000000000000000e+02 3.393634769520335187e-02
9.840000000000000000e+02 9.945511914410164536e-03
9.880000000000000000e+02 6.512564466060917490e-03
9.920000000000000000e+02 9.389999669869847354e-02
9.960000000000000000e+02 4.628865604464878214e-02
1.000000000000000000e+03 1.036000253369043049e-02


==> dat/vqpeCr2_o0.05_eps0.01.dat <==
0.000000000000000000e+00 1.942482611645250712e+00
4.000000000000000000e+00 1.882067465228999481e+00
8.000000000000000000e+00 1.814744934966197043e+00
1.200000000000000000e+01 1.210014776414207516e+00
1.600000000000000000e+01 1.266884174181621914e+00
2.000000000000000000e+01 1.294124638781637193e+00
2.400000000000000000e+01 1.310864598176903817e+00
2.800000000000000000e+01 1.325618709246876747e+00
3.200000000000000000e+01 9.306076860786941518e-01
3.600000000000000000e+01 9.689973812092046446e-01
4.000000000000000000e+01 1.008231221269022093e+00
4.400000000000000000e+01 1.043777037617243275e+00
4.800000000000000000e+01 1.077358218322094885e+00
5.200000000000000000e+01 1.104250375703576426e+00
5.600000000000000000e+01 7.627783428080769923e-01
6.000000000000000000e+01 8.113290614436026171e-01
6.400000000000000000e+01 8.559413800974466913e-01
6.800000000000000000e+01 8.873871457924810136e-01
7.200000000000000000e+01 9.003405392843558674e-01
7.600000000000000000e+01 6.079484632420026902e-01
8.000000000000000000e+01 6.718661336280845608e-01
8.400000000000000000e+01 7.303079884527735599e-01
8.800000000000000000e+01 7.728669029094444864e-01
9.200000000000000000e+01 7.642285926489960080e-01
9.600000000000000000e+01 4.262483603214588523e-01
1.000000000000000000e+02 4.911988409782366838e-01
1.040000000000000000e+02 5.618556327088042313e-01
1.080000000000000000e+02 6.249465145189443405e-01
1.120000000000000000e+02 1.929360634775045547e-01
1.160000000000000000e+02 2.345387317297793484e-01
1.200000000000000000e+02 2.785317268958202863e-01
1.240000000000000000e+02 3.093769437274961343e-01
1.280000000000000000e+02 2.877939145647821495e-01
1.320000000000000000e+02 1.739294067847982905e-01
1.360000000000000000e+02 8.109503286518428278e-02
1.400000000000000000e+02 1.080999740658932090e-01
1.440000000000000000e+02 9.879127368571896661e-02
1.480000000000000000e+02 1.968775055033785207e-02
1.520000000000000000e+02 5.871583971054961798e-02
1.560000000000000000e+02 5.445013990073458571e-02
1.600000000000000000e+02 4.981164064477962283e-02
1.640000000000000000e+02 5.495496690177845145e-02
1.680000000000000000e+02 7.362289882445703648e-02
1.720000000000000000e+02 1.347409532188756920e-01
1.760000000000000000e+02 1.396902374502156929e-01
1.800000000000000000e+02 1.508901112615521345e-01
1.840000000000000000e+02 1.687296905730830965e-01
1.880000000000000000e+02 1.829548798134227605e-01
1.920000000000000000e+02 1.887324765948391603e-01
1.960000000000000000e+02 1.956609075699324296e-01
2.000000000000000000e+02 2.042212719477397298e-01
2.040000000000000000e+02 2.083905193293863201e-01
2.080000000000000000e+02 2.120103630829783536e-01
2.120000000000000000e+02 2.163075389536593951e-01
2.160000000000000000e+02 2.199980488272786638e-01
2.200000000000000000e+02 2.185416881236499353e-01
2.240000000000000000e+02 2.088893959980759329e-01
2.280000000000000000e+02 2.015347879765307659e-01
2.320000000000000000e+02 2.097736524091780574e-01
2.360000000000000000e+02 2.108096738167983542e-01
2.400000000000000000e+02 1.984866340415219754e-01
2.440000000000000000e+02 1.718313374798179360e-01
2.480000000000000000e+02 1.786053181430353742e-01
2.520000000000000000e+02 2.040035482041542836e-01
2.560000000000000000e+02 2.043134785278758747e-01
2.600000000000000000e+02 1.898223017820005465e-01
2.640000000000000000e+02 1.696596569636204532e-01
2.680000000000000000e+02 1.506999737573596065e-01
2.720000000000000000e+02 1.426374635305888150e-01
2.760000000000000000e+02 1.458968943878496682e-01
2.800000000000000000e+02 1.452398046383224506e-01
2.840000000000000000e+02 1.484176874999772744e-01
2.880000000000000000e+02 1.287572285370923719e-01
2.920000000000000000e+02 1.358204198356218195e-01
2.960000000000000000e+02 1.646188044657545535e-01
3.000000000000000000e+02 1.587809725648936243e-01
3.040000000000000000e+02 1.415401862822865120e-01
3.080000000000000000e+02 1.259688195113184139e-01
3.120000000000000000e+02 1.153076060934836305e-01
3.160000000000000000e+02 1.316143625718494414e-01
3.200000000000000000e+02 1.312267813671910144e-01
3.240000000000000000e+02 1.233002848872785107e-01
3.280000000000000000e+02 1.159507927167315600e-01
3.320000000000000000e+02 1.119545280118215552e-01
3.360000000000000000e+02 1.314912672342206656e-01
3.400000000000000000e+02 1.242290109367931994e-01
3.440000000000000000e+02 1.169536226517767369e-01
3.480000000000000000e+02 1.121841125972830727e-01
3.520000000000000000e+02 1.101343311318832840e-01
3.560000000000000000e+02 1.095903657407634041e-01
3.600000000000000000e+02 1.157415959567416192e-01
3.640000000000000000e+02 1.111813866434920722e-01
3.680000000000000000e+02 1.087917646094193197e-01
3.720000000000000000e+02 1.079247131850203240e-01
3.760000000000000000e+02 1.073894106282878846e-01
3.800000000000000000e+02 1.074115408278143585e-01
3.840000000000000000e+02 1.060858393402572958e-01
3.880000000000000000e+02 1.056399132850719402e-01
3.920000000000000000e+02 1.054678709836295164e-01
3.960000000000000000e+02 1.049882700191656082e-01
4.000000000000000000e+02 1.043468350107209092e-01
4.040000000000000000e+02 1.039133743005636601e-01
4.080000000000000000e+02 1.038912477953163049e-01
4.120000000000000000e+02 1.033071119920801056e-01
4.160000000000000000e+02 1.021948327187887501e-01
4.200000000000000000e+02 1.016650921840068916e-01
4.240000000000000000e+02 1.021336477256409719e-01
4.280000000000000000e+02 1.020542619586166377e-01
4.320000000000000000e+02 1.005820631246846647e-01
4.360000000000000000e+02 9.834943616387917253e-02
4.400000000000000000e+02 9.858485548372737661e-02
4.440000000000000000e+02 9.858964970959838148e-02
4.480000000000000000e+02 9.800518656751701363e-02
4.520000000000000000e+02 9.601134941111659493e-02
4.560000000000000000e+02 9.343728104587248340e-02
4.600000000000000000e+02 9.522958624722366316e-02
4.640000000000000000e+02 9.497671465557877557e-02
4.680000000000000000e+02 9.386205192492588778e-02
4.720000000000000000e+02 9.177483893491873712e-02
4.760000000000000000e+02 8.979517777628920339e-02
4.800000000000000000e+02 8.987726033224598121e-02
4.840000000000000000e+02 9.142167294419251133e-02
4.880000000000000000e+02 8.953454378827788163e-02
4.920000000000000000e+02 8.717916638219357084e-02
4.960000000000000000e+02 8.483434025531902400e-02
5.000000000000000000e+02 8.358586604495070460e-02
5.040000000000000000e+02 8.877725729945647182e-02
5.080000000000000000e+02 8.645144077765516688e-02
5.120000000000000000e+02 8.398884047965662902e-02
5.160000000000000000e+02 8.223265143130616128e-02
5.200000000000000000e+02 8.197876737991886820e-02
5.240000000000000000e+02 8.234635808293445935e-02
5.280000000000000000e+02 8.136528188335202805e-02
5.320000000000000000e+02 7.938139060706805861e-02
5.360000000000000000e+02 7.725348561842428075e-02
5.400000000000000000e+02 7.563506646526005350e-02
5.440000000000000000e+02 7.825191164616518424e-02
5.480000000000000000e+02 7.681310185600633000e-02
5.520000000000000000e+02 7.488021661867863554e-02
5.560000000000000000e+02 7.335363772499585433e-02
5.600000000000000000e+02 7.232208312530563621e-02
5.640000000000000000e+02 7.166027576191584536e-02
5.680000000000000000e+02 7.196165264096293646e-02
5.720000000000000000e+02 7.037744059590646251e-02
5.760000000000000000e+02 6.922670702840719170e-02
5.800000000000000000e+02 6.856058631143582827e-02
5.840000000000000000e+02 6.813939533827542694e-02
5.880000000000000000e+02 6.808685915892406793e-02
5.920000000000000000e+02 6.701134046980102010e-02
5.960000000000000000e+02 6.623660515408867633e-02
6.000000000000000000e+02 6.570528281899887246e-02
6.040000000000000000e+02 6.526672394977012237e-02
6.080000000000000000e+02 6.480010581116023294e-02
6.120000000000000000e+02 6.455213233253326299e-02
6.160000000000000000e+02 6.384137794578283176e-02
6.200000000000000000e+02 6.324139945609164037e-02
6.240000000000000000e+02 6.275170598988481785e-02
6.280000000000000000e+02 6.241857151271233001e-02
6.320000000000000000e+02 6.211194506695640050e-02
6.360000000000000000e+02 6.176316934882027793e-02
6.400000000000000000e+02 6.123248223052508293e-02
6.440000000000000000e+02 6.072805019362109008e-02
6.480000000000000000e+02 6.036584971399348160e-02
6.520000000000000000e+02 6.007486042893525613e-02
6.560000000000000000e+02 5.973160506150539811e-02
6.600000000000000000e+02 5.936119918014196029e-02
6.640000000000000000e+02 5.907789034653632143e-02
6.680000000000000000e+02 5.888216368836580311e-02
6.720000000000000000e+02 5.870858987933535306e-02
6.760000000000000000e+02 5.834350134588928150e-02
6.800000000000000000e+02 5.804378254390618608e-02
6.840000000000000000e+02 5.781131253050749569e-02
6.880000000000000000e+02 5.762184973100829832e-02
6.920000000000000000e+02 5.739628725906321255e-02
6.960000000000000000e+02 5.697732983917244698e-02
7.000000000000000000e+02 5.647623250897770841e-02
7.040000000000000000e+02 5.596950353210938811e-02
7.080000000000000000e+02 5.560368412008113298e-02
7.120000000000000000e+02 5.508308140793957697e-02
7.160000000000000000e+02 5.476802167440661395e-02
7.200000000000000000e+02 5.422367142501195031e-02
7.240000000000000000e+02 5.396318746589105070e-02
7.280000000000000000e+02 5.382737918685489426e-02
7.320000000000000000e+02 5.332214862573354808e-02
7.360000000000000000e+02 5.247585995371800011e-02
7.400000000000000000e+02 5.148776126829392868e-02
7.440000000000000000e+02 5.068851879146425710e-02
7.480000000000000000e+02 5.220313305537899878e-02
7.520000000000000000e+02 5.160880323864532049e-02
7.560000000000000000e+02 5.078390712033092891e-02
7.600000000000000000e+02 4.983818448797547318e-02
7.640000000000000000e+02 4.901313340644656430e-02
7.680000000000000000e+02 4.952430982287827493e-02
7.720000000000000000e+02 4.909821072443654177e-02
7.760000000000000000e+02 4.840236928123769350e-02
7.800000000000000000e+02 4.766142427745349852e-02
7.840000000000000000e+02 4.713674682422158008e-02
7.880000000000000000e+02 4.806058299520481192e-02
7.920000000000000000e+02 4.754817442257794347e-02
7.960000000000000000e+02 4.690566055903912235e-02
8.000000000000000000e+02 4.635691054919544724e-02
8.040000000000000000e+02 4.601119586203482326e-02
8.080000000000000000e+02 4.689168827674423251e-02
8.120000000000000000e+02 4.663842915070001011e-02
8.160000000000000000e+02 4.627551695632799167e-02
8.200000000000000000e+02 4.588298089225154031e-02
8.240000000000000000e+02 4.565605647058225414e-02
8.280000000000000000e+02 4.573858256330728955e-02
8.320000000000000000e+02 4.610364952270668698e-02
8.360000000000000000e+02 4.598528339819821925e-02
8.400000000000000000e+02 4.584397390084928720e-02
8.440000000000000000e+02 4.584789872260230936e-02
8.480000000000000000e+02 4.598006773106234207e-02
8.520000000000000000e+02 4.612355723224279697e-02
8.560000000000000000e+02 4.612656016787809038e-02
8.600000000000000000e+02 4.613188566052083689e-02
8.640000000000000000e+02 4.620248351745002285e-02
8.680000000000000000e+02 4.631733024812526023e-02
8.720000000000000000e+02 4.630339294574840892e-02
8.760000000000000000e+02 4.632547319757988197e-02
8.800000000000000000e+02 4.646557378459501009e-02
8.840000000000000000e+02 4.659978156867984611e-02
8.880000000000000000e+02 4.663371056470298759e-02
8.920000000000000000e+02 4.663214714003381667e-02
8.960000000000000000e+02 4.668416312506551424e-02
9.000000000000000000e+02 4.680121743901046599e-02
9.040000000000000000e+02 4.684805684846649054e-02
9.080000000000000000e+02 4.682416604862481291e-02
9.120000000000000000e+02 4.677111035780332632e-02
9.160000000000000000e+02 4.682533761764670621e-02
9.200000000000000000e+02 4.691925579694130460e-02
9.240000000000000000e+02 4.686510750844156276e-02
9.280000000000000000e+02 4.679670793416012414e-02
9.320000000000000000e+02 4.681704085033371737e-02
9.360000000000000000e+02 4.693717387880257108e-02
9.400000000000000000e+02 4.697229351586883900e-02
9.440000000000000000e+02 4.688091239609334937e-02
9.480000000000000000e+02 4.666247572053985188e-02
9.520000000000000000e+02 4.649842992116633850e-02
9.560000000000000000e+02 4.701335431038899948e-02
9.600000000000000000e+02 4.712805346664142303e-02
9.640000000000000000e+02 4.707496468897838515e-02
9.680000000000000000e+02 4.691056327505973428e-02
9.720000000000000000e+02 4.680578603090101292e-02
9.760000000000000000e+02 4.761479105955364333e-02
9.800000000000000000e+02 4.772444011055205354e-02
9.840000000000000000e+02 4.770102483999714288e-02
9.880000000000000000e+02 4.752786276078049821e-02
9.920000000000000000e+02 4.732836020632982116e-02
9.960000000000000000e+02 4.736424216420574013e-02
1.000000000000000000e+03 4.803674566470736429e-02

